Graph Theory for Consent Management: A New Approach for Complex Data Flows

Through legislation and technical advances users gain more control over how their data is processed, and they expect online services to respect their privacy choices and preferences. However, data may be processed for many different purposes by several layers of algorithms that create complex data workflows. To date, there is no existing approach to automatically satisfy fine-grained privacy constraints of a user in a way which optimises the service provider's gains from processing. In this article, we propose a solution to this problem by modelling a data flow as a graph. User constraints and processing purposes are pairs of vertices which need to be disconnected in this graph. In general, this problem is NP-hard, thus, we propose several heuristics and algorithms. We discuss the optimality versus efficiency of our algorithms and evaluate them using synthetically generated data. On the practical side, our algorithms can provide nearly optimal solutions for tens of constraints and graphs of thousands of nodes, in a few seconds.

==> raw_data/a1_dense_cons_100_scatter_times.csv <==
column 1,column 2
1,2
1,3
1,0
2,2
3,1
3,1
4,5
4,3
4,1
5,4
5,1
6,4
6,8
7,2
10,4
10,3
11,3
11,4
12,3
12,9
12,3
12,9
13,6
13,7
13,3
13,5
14,2
14,8
15,4
15,4
15,8
15,8
16,5
16,4
16,7
17,9
17,5
17,11
18,11
18,7
18,7
18,7
19,5
19,5
20,12
21,5
21,7
21,12
21,7
21,10
21,6
23,11
23,7
23,12
24,9
24,10
24,11
25,9
26,5
26,10
26,5
27,13
27,8
28,9
28,6
29,12
29,12
31,14
31,10
31,15
32,14
32,6
32,13
33,8
34,14
36,11
36,16
37,13
37,18
38,20
38,9
39,9
39,11
39,18
39,19
39,11
39,9
39,12
40,8
40,9
41,12
41,17
42,13
42,18
43,12
43,10
44,12
44,9
44,9
45,16
47,12
47,12
47,12
47,15
48,16
48,20
48,18
48,14
48,12
48,11
48,15
48,10
49,13
49,19
49,19
49,13
50,19
51,14
53,21
54,13
54,21
54,20
55,12
55,16
55,23
55,19
55,17
56,16
57,17
57,15
57,22
58,19
59,14
59,19
59,16
60,24
60,24
60,13
60,14
61,17
61,22
62,24
64,18
64,21
64,13
64,24
66,18
66,24
66,26
66,25
66,24
67,27
67,18
67,19
67,21
68,26
68,17
69,26
69,20
70,21
71,27
71,15
72,13
72,24
72,19
72,22
72,29
73,24
73,19
73,13
73,22
73,19
74,23
74,25
74,22
74,20
75,19
76,26
77,28
77,23
77,18
78,30
78,31
78,26
79,21
79,31
79,23
80,24
80,29
80,30
80,32
81,20
82,20
82,20
82,24
83,28
83,32
83,29
84,21
84,29
84,26
85,26
85,18
85,24
86,24
86,27
87,27
87,25
87,36
87,32
88,27
89,36
91,23
91,21
92,28
93,27
93,23
93,35
93,35
93,19
94,29
94,24
94,33
95,31
96,23
96,29
97,34
97,26
97,28
98,33
98,24
99,27
99,36
99,36
99,32
99,24
101,32
101,21
102,23
102,36
102,39
102,27
103,37
103,28
104,34
105,28
106,23
107,36
107,44
108,35
108,33
110,34
110,37
111,31
111,42
113,30
114,44
114,34
114,30
114,44
115,34
116,27
116,38
116,47
117,32
117,39
118,37
119,35
119,33
120,39
120,37
121,42
121,28
121,40
122,33
123,44
124,42
124,44
124,25
124,28
124,35
125,28
126,35
126,38
126,34
126,49
127,34
127,46
129,39
129,43
130,36
130,30
131,26
131,35
131,38
131,37
132,50
133,42
133,44
133,31
133,49
134,42
134,42
134,42
135,32
135,41
135,21
135,40
136,36
136,33
136,32
137,40
138,45
138,35
138,35
139,38
139,36
140,42
140,46
140,33
141,35
141,43
142,34
142,53
142,26
142,35
143,52
144,35
144,25
144,40
145,28
145,32
145,31
146,30
146,42
146,55
147,54
147,42
147,39
147,47
147,35
147,34
148,27
148,37
148,40
148,30
149,45
149,42
149,27
149,35
150,46
150,35
150,35
150,33
150,33
151,41
151,34
151,49
152,39
153,37
153,31
153,42
153,31
154,50
154,43
155,45
156,41
156,34
157,49
157,50
157,43
158,30
158,40
158,28
159,40
159,46
160,39
160,50
161,45
162,47
163,38
163,35
164,31
164,48
164,44
164,43
165,49
165,41
165,31
166,48
166,40
166,34
167,31
167,51
168,41
169,35
170,49
170,45
171,53
171,55
171,40
171,44
171,42
172,43
175,50
175,48
176,43
177,46
177,46
177,54
178,52
179,47
179,42
180,41
181,44
181,46
181,35
181,54
182,55
182,49
183,50
183,49
184,53
185,39
185,50
185,46
186,50
186,46
186,54
187,56
187,54
187,43
187,37
187,45
187,43
188,50
188,43
189,54
189,50
191,46
191,50
191,43
192,56
192,58
192,49
193,52
194,58
194,51
194,57
194,38
194,46
194,42
195,60
195,40
195,45
195,55
195,46
196,47
197,55
198,60
198,59
199,48
199,52
199,47
200,55
200,46
200,55
201,53
201,48
202,40
202,56
202,50
203,62
203,46
203,47
204,63
205,48
206,55
207,32
207,47
208,51
208,51
208,48
209,45
210,56
210,41
210,36
211,59
211,52
212,51
212,60
213,37
214,49
215,50
215,56
215,56
215,49
215,65
216,53
216,54
217,49
217,65
217,57
217,65
217,59
218,59
218,40
218,57
218,58
218,50
219,56
219,56
219,59
220,61
221,50
221,58
222,43
222,53
223,55
223,54
223,64
223,47
223,45
225,48
225,50
225,62
225,60
226,45
226,40
227,63
227,44
227,53
228,62
230,56
231,54
231,37
232,61
232,44
232,59
232,62
233,67
234,46
234,57
235,65
235,67
235,56
236,42
237,39
237,52
237,53
238,57
239,49
239,57
239,66
239,68
239,51
240,35
240,61
240,62
242,59
243,60
243,59
243,59
244,61
244,59
245,55
246,56
246,53
247,49
248,55
248,58
249,67
250,59
251,66
251,61
251,59
251,53
252,43
252,57
253,56
253,65
253,74
253,63
253,49
253,54
254,69
254,60
254,54
255,62
255,62
256,63
256,57
256,68
256,48
256,68
257,63
257,71
257,64
257,54
258,58
258,55
259,69
259,56
260,56
260,49
260,68
260,53
260,67
261,61
262,55
262,67
262,57
263,52
263,75
264,68
265,68
267,61
267,58
267,62
267,56
268,58
268,59
269,56
269,52
271,75
271,74
271,70
271,53
272,68
272,74
272,56
273,61
273,53
273,65
274,64
275,64
276,49
277,56
277,60
277,59
278,56
279,62
280,53
280,70
280,60
280,67
280,65
282,69
282,57
282,50
282,66
282,56
283,72
284,74
284,66
285,56
285,48
285,63
286,71
286,55
287,57
288,53
288,71
288,68
288,50
288,59
289,57
289,65
290,61
290,74
290,70
290,55
290,52
290,60
291,52
292,52
292,64
292,43
292,60
293,60
293,76
293,70
294,58
294,63
296,71
296,64
296,55
296,67
296,67
297,68
298,57
299,72
299,81
299,57
302,75
302,57
302,70
302,67
303,63
303,65
303,68
304,58
304,51
304,50
304,73
305,70
305,54
305,58
306,63
306,56
307,68
307,66
308,77
308,67
308,65
309,67
309,79
309,70
309,58
309,56
309,64
310,63
311,62
311,77
312,66
312,75
312,72
313,64
314,77
314,57
314,72
314,58
315,54
315,75
315,62
315,82
318,71
318,69
319,59
319,74
319,61
319,64
319,59
319,58
321,76
321,79
321,70
322,71
323,61
324,72
324,60
324,71
324,63
326,65
327,59
328,76
328,78
330,61
330,77
330,60
330,72
331,61
331,64
331,70
331,60
332,59
332,81
332,66
334,82
334,81
334,63
334,64
335,59
336,66
336,72
337,61
337,57
337,69
338,70
338,65
338,79
339,64
339,77
339,56
340,69
340,61
340,71
341,66
341,75
341,87
341,64
342,66
342,86
343,64
343,83
343,62
345,63
345,77
345,60
345,64
346,69
347,69
348,60
348,87
348,56
349,70
349,71
350,72
351,64
351,79
352,62
353,89
353,82
353,69
353,71
354,71
354,69
354,89
355,80
355,64
356,61
356,62
357,68
357,77
357,77
357,74
358,61
358,76
358,71
358,79
358,67
358,68
359,87
360,68
361,77
361,57
362,65
362,56
362,73
362,73
363,60
363,66
363,72
364,84
365,59
365,69
365,62
365,65
366,68
366,58
367,79
368,65
369,58
369,86
370,89
370,58
372,78
372,88
372,65
373,80
373,67
374,86
375,79
375,76
375,70
376,75
376,75
376,76
376,62
377,66
377,71
377,68
377,79
378,81
378,85
379,86
379,90
380,68
380,68
380,62
380,63
381,71
382,65
382,72
382,66
382,62
383,72
383,67
384,90
384,83
385,62
385,74
385,59
385,65
386,63
386,67
387,83
387,80
387,86
388,70
388,78
388,57
388,69
389,61
389,77
389,68
390,64
391,92
391,71
391,69
391,79
392,82
393,72
393,88
393,87
394,86
394,69
395,76
395,66
396,65
397,90
397,81
397,75
397,86
397,71
397,66
398,80
398,74
399,86
399,73
399,74
399,63
400,69
401,65
401,89
402,62
402,86
403,69
403,82
403,82
403,64
405,70
405,63
406,64
406,79
406,80
407,79
407,87
408,82
408,58
409,85
410,64
410,73
411,68
412,66
412,74
413,71
414,70
414,74
414,74
415,76
415,75
415,77
416,73
416,74
417,75
417,71
418,89
418,80
419,90
420,80
420,62
420,74
421,92
422,63
422,67
422,72
423,87
423,76
423,68
424,86
424,76
425,68
426,77
426,64
426,81
427,75
427,88
427,70
428,75
428,79
428,90
429,63
429,71
429,75
429,70
430,81
430,89
431,93
431,81
431,73
431,78
432,73
432,71
433,66
433,77
433,86
433,74
433,59
433,93
434,84
434,81
434,87
434,88
434,64
434,72
435,75
435,76
436,82
436,84
436,75
436,68
436,74
437,81
437,83
439,76
439,81
439,68
440,58
441,61
442,84
443,77
444,81
444,78
444,81
445,69
445,87
445,72
445,75
446,97
447,69
447,81
447,84
447,84
447,64
448,79
449,70
449,91
449,67
450,87
450,63
451,68
453,80
453,70
453,76
454,94
454,61
455,85
456,85
456,91
456,77
456,69
456,64
456,71
457,80
457,63
458,85
458,84
458,72
459,74
459,76
459,82
460,70
460,85
460,74
461,86
461,73
462,88
462,85
464,83
464,87
465,84
465,84
466,92
466,93
467,83
467,66
468,75
468,73
469,87
469,87
469,88
469,75
469,89
469,72
469,76
470,72
470,83
470,76
470,85
471,83
471,94
471,90
472,73
472,94
472,70
474,92
475,83
475,83
475,68
476,75
476,87
476,72
477,69
477,83
477,86
477,91
478,93
479,80
479,94
479,73
480,81
480,82
480,65
480,67
481,89
482,81
482,87
482,86
482,71
483,79
483,85
484,79
484,64
485,88
485,73
485,87
486,68
487,85
487,80
488,82
488,82
488,82
488,69
488,73
489,86
489,82
489,88
490,84
490,70
492,74
493,85
493,86
493,88
494,83
495,66
495,66
496,83
496,70
496,76
497,72
497,88
497,83
497,90
497,89
498,88
498,89
498,70
500,86
500,72
501,84
502,70
502,87
502,90
502,86
503,78
504,70
505,89
505,81
505,76
506,92
506,87
506,69
506,67
507,83
508,80
508,68
509,85
510,85
510,87
510,71
510,75
511,70
512,86
512,80
513,75
513,75
513,87
514,80
514,79
514,88
514,73
514,66
515,91
515,89
516,72
516,85
516,75
517,79
517,88
517,70
519,64
519,72
520,89
520,62
521,82
521,82
521,84
521,85
521,83
521,89
522,82
522,76
524,91
525,77
525,69
526,89
526,92
526,68
526,74
527,81
527,84
527,93
529,73
529,68
530,89
531,86
531,93
531,76
532,71
532,74
532,84
533,82
533,85
533,78
534,73
534,86
534,88
535,67
536,72
536,80
537,91
538,70
538,87
538,74
539,73
539,72
539,74
539,73
540,88
540,90
540,72
541,81
542,78
542,68
543,83
544,88
544,73
544,96
544,88
544,64
544,85
545,96
545,89
546,85
546,87
546,93
548,70
549,84
550,72
551,69
551,95
551,74
551,88
552,85
552,85
552,76
554,75
554,87
555,86
555,93
555,94
555,96
555,65
555,74
556,67
556,79
556,86
556,66
559,90
559,75
560,89
560,73
562,79
563,86
563,82
563,78
564,87
565,91
565,83
565,96
565,65
565,84
565,89
566,84
567,87
568,72
568,90
569,95
570,72
570,82
570,71
571,74
571,85
572,76
573,89
574,86
574,73
575,83
575,64
576,92
576,75
577,88
577,67
577,87
578,71
578,89
579,83
580,94
580,92
581,76
581,93
584,91
584,80
584,89
584,85
587,97
587,87
587,79
589,84
590,74
590,100
590,72
592,82
593,72
594,94
594,84
595,82
597,90
598,79
598,85
600,86
600,92
601,94
601,76
602,92
603,97
603,89
604,85
604,81
604,93
604,72
606,72
607,88
609,100
610,87
610,73
611,74
611,90
612,87
614,82
614,86
615,88
617,73
618,88
618,90
619,83
620,86
621,86
622,98
623,75
624,91
624,74
624,71
626,84
626,75
628,96
629,88
631,94
631,95
631,91
632,95
632,74
633,88
634,94
636,88
636,90
637,94
637,90
638,101
639,75
640,83
641,86
645,96
649,93
651,89
654,95
655,79
656,90
659,91
660,99
660,103
661,93
662,80
662,88
663,77
665,96
665,86
665,87
666,98
667,88
670,99
670,90
670,73
670,81
672,86
673,93
675,77
676,76
676,87
677,82
679,88
680,78
684,99
685,77
687,89
689,92
690,89
691,88
691,102
693,86
696,76
697,85
697,96
698,88
699,94
700,95
700,86
705,102
706,74
706,89
707,98
708,83
708,104
709,99
710,84
711,95
715,84
716,88
717,101
718,78
720,97
725,97
728,102
728,95
728,72
730,92
731,76
738,99
740,75
742,79
748,96
750,92
752,91
754,102
754,91
767,100
769,110
770,113
774,91
776,76
779,94
786,80
795,108
801,88
807,89
810,83
815,96
819,89
822,91

==> raw_data/a1_dense_cons_100_times.csv <==
1,3.533333333,0.354716443
2,7.933333333,0.425976453
3,11.96666667,0.580295869
4,15.5,0.759234339
5,18.63333333,0.957106911
6,22.56666667,0.933025401
7,25.36666667,0.87294367
8,29.2,1.147110312
9,32.73333333,1.144635999
10,35.33333333,1.15004581
11,37.73333333,1.12641567
12,39.46666667,1.250961316
13,42.93333333,1.435136529
14,45.66666667,1.300162088
15,48.46666667,1.365194048
16,50.9,1.412058089
17,53.83333333,1.58736631
18,55.63333333,1.600634453
19,57.3,1.681645336
20,59.3,1.676853923
21,60.9,1.471843008
22,62.46666667,1.600095783
23,63.53333333,1.7192175
24,65.23333333,1.715837876
25,66.53333333,1.665562853
26,68.46666667,1.853070353
27,69.06666667,1.732006566
28,70.9,1.801882796
29,73.16666667,1.899233562
30,74.03333333,2.057497271
31,74.73333333,1.928571226
32,76.13333333,1.861734041
33,76.73333333,1.737969044
34,77.03333333,1.738993852
35,77.8,1.633978292
36,77.9,1.736259687
37,79.03333333,1.683922169
38,79.36666667,1.679821647
39,79.76666667,1.764713733
40,79.86666667,1.877105459
41,80.66666667,1.726955552
42,80.8,1.680448763
43,81.66666667,1.686548085
44,82.7,1.592475121
45,83.73333333,1.783663628
46,85.3,1.70607434
47,84.1,1.764496607
48,83.66666667,1.785853306
49,86.2,1.979434495
50,85.26666667,1.989589765

==> raw_data/a1_dense_cons_100_utilities.csv <==
1,95.94942412,0.445015957
2,91.49655403,0.523641994
3,87.03831206,0.748603536
4,83.27722763,0.922791887
5,79.5297591,1.168787451
6,75.72557145,1.116993401
7,72.17801507,1.163032211
8,68.12057132,1.352265249
9,64.46009084,1.293009675
10,61.66066437,1.380675
11,59.07589945,1.245386369
12,56.88678928,1.490756493
13,53.45252768,1.513205221
14,50.67840946,1.409515176
15,47.77684546,1.350794748
16,44.89448887,1.429723752
17,42.58748079,1.440306663
18,40.07222092,1.618233304
19,37.78525785,1.63012177
20,35.92932256,1.523637247
21,34.37868076,1.31147125
22,32.44336381,1.421456058
23,30.79716433,1.506161151
24,29.46016328,1.440060431
25,28.27047255,1.47809309
26,26.74985532,1.47794312
27,25.37288597,1.488919116
28,23.61513999,1.353591008
29,22.06456914,1.370469222
30,20.98393204,1.49380767
31,19.99707256,1.517149609
32,18.70318716,1.394343734
33,17.65119642,1.287529081
34,17.2945591,1.320940141
35,16.51609234,1.309494365
36,16.12799829,1.357208623
37,15.21682714,1.378000126
38,15.00780463,1.38870573
39,14.46834595,1.409245391
40,14.03215367,1.394896133
41,13.27746904,1.31910423
42,13.21021256,1.305968737
43,12.57973505,1.172073716
44,11.71669308,1.120669755
45,11.14882682,1.141177005
46,10.38040553,1.052436539
47,10.29531175,1.055035981
48,9.95659902,1.102112691
49,9.415538766,1.090293357
50,8.984414104,1.077084756

==> raw_data/a1_path_length__times.csv <==
2,0.392857143,0.093989836
3,0.75,0.083333333
4,0.964285714,0.035714286
5,1.357142857,0.092213889
6,1.678571429,0.089878981
7,1.714285714,0.086940088
8,1.964285714,0.081034039
9,2.214285714,0.119047619
10,2.607142857,0.093989836
11,2.821428571,0.089878981
12,3.107142857,0.118849041
13,3.214285714,0.119047619
14,3.428571429,0.119838642
15,3.714285714,0.124479263
16,4.035714286,0.130952381
17,4.285714286,0.144173826
18,4.642857143,0.138149962
19,4.896551724,0.134501704
20,5.103448276,0.167161374
21,5.448275862,0.161475699
22,5.724137931,0.171177836
23,5.827586207,0.16511651
24,6.233333333,0.195837919
25,6.466666667,0.157080646
26,6.733333333,0.19729978
27,6.965517241,0.195281524
28,7.25,0.233588296
29,7.448275862,0.255896988
30,7.571428571,0.259367216
31,8.035714286,0.283972868
32,8.379310345,0.264546238
33,8.793103448,0.286731669
34,8.896551724,0.277856094
35,9.24137931,0.300472421
36,9.448275862,0.300189624
37,9.642857143,0.330200699
38,10.06896552,0.305656986
39,10.3,0.303807259
40,10.43333333,0.294326948
41,10.8,0.308500265
42,11.13333333,0.317074752
43,11.33333333,0.336763955
44,11.5862069,0.319779948
45,11.86206897,0.328169043
46,12.37931034,0.35238034
47,12.65517241,0.388491658
48,12.55172414,0.395747739
49,13.4137931,0.395533067
50,13.31034483,0.403505112

==> raw_data/a1_remove_first_.csv <==
100,0.9,0.055708601
200,1,0.04794633
300,0.966666667,0.058394877
400,0.966666667,0.033333333
500,0.966666667,0.058394877
600,1,0.04794633
700,1.066666667,0.046320556
800,1.133333333,0.079268688
900,1.033333333,0.058394877
1000,1,0
1100,1.133333333,0.063124277
1200,1.1,0.073500332
1300,1.066666667,0.046320556
1400,1.133333333,0.063124277
1500,1.033333333,0.033333333
1600,1.1,0.055708601
1700,0.966666667,0.058394877
1800,1.1,0.055708601
1900,1.133333333,0.063124277
2000,1.133333333,0.063124277
2100,1.033333333,0.058394877
2200,1.133333333,0.063124277
2300,1.033333333,0.033333333
2400,1.1,0.055708601
2500,1.066666667,0.046320556
2600,1.066666667,0.066666667
2700,1.166666667,0.069204567
2800,1.066666667,0.066666667
2900,1.1,0.073500332
3000,1.1,0.055708601
3100,1.133333333,0.063124277
3200,1.133333333,0.063124277
3300,1.033333333,0.058394877
3400,1.033333333,0.033333333
3500,1,0
3600,1.166666667,0.084190989
3700,1.133333333,0.063124277
3800,1.033333333,0.033333333
3900,1.066666667,0.046320556
4000,1.033333333,0.058394877
4100,1.066666667,0.046320556
4200,1.166666667,0.069204567
4300,1,0.04794633
4400,1.066666667,0.046320556
4500,1.033333333,0.075556682
4600,1.033333333,0.033333333
4700,1.166666667,0.069204567
4800,1.1,0.055708601
4900,1.133333333,0.063124277
5000,1.033333333,0.033333333
5100,1.066666667,0.046320556
5200,1.133333333,0.063124277
5300,1.133333333,0.063124277
5400,1.066666667,0.046320556
5500,1.1,0.055708601
5600,1.066666667,0.066666667
5700,1.066666667,0.066666667
5800,1.133333333,0.063124277
5900,1,0
6000,1.166666667,0.069204567
6100,1.066666667,0.046320556
6200,1.066666667,0.046320556
6300,1.066666667,0.066666667
6400,1.033333333,0.033333333
6500,1.1,0.055708601
6600,1,0
6700,1.133333333,0.063124277
6800,1,0
6900,1.133333333,0.063124277
7000,1.033333333,0.058394877
7100,1,0.04794633
7200,1.033333333,0.033333333
7300,1,0.06780635
7400,1.033333333,0.058394877
7500,1.1,0.073500332
7600,1.1,0.055708601
7700,1.266666667,0.082117568
7800,1.266666667,0.082117568
7900,1.1,0.055708601
8000,1.166666667,0.084190989
8100,1.133333333,0.063124277
8200,1.166666667,0.069204567
8300,1.033333333,0.058394877
8400,1.166666667,0.069204567
8500,1,0.04794633
8600,1.033333333,0.033333333
8700,1.066666667,0.046320556
8800,1.066666667,0.066666667
8900,1.1,0.055708601
9000,1.166666667,0.084190989
9100,0.933333333,0.046320556
9200,1.2,0.074278135
9300,1.033333333,0.075556682
9400,1.066666667,0.066666667
9500,1.066666667,0.046320556
9600,1,0.06780635
9700,1.066666667,0.046320556
9800,1.2,0.074278135
9900,1.066666667,0.046320556
10000,1.166666667,0.069204567

==> raw_data/a1_sparse_cons_100_times.csv <==
1,0.133333333,0.063124277
2,0.233333333,0.078540323
3,0.266666667,0.082117568
4,0.4,0.090971765
5,0.4,0.090971765
6,0.433333333,0.092018655
7,0.6,0.090971765
8,0.733333333,0.082117568
9,0.866666667,0.063124277
10,0.8,0.074278135
11,1,0
12,0.933333333,0.066666667
13,1.266666667,0.082117568
14,1.233333333,0.092018655
15,1.333333333,0.087537622
16,1.3,0.085096294
17,1.5,0.092847669
18,1.5,0.092847669
19,1.666666667,0.087537622
20,1.633333333,0.089485545
21,1.766666667,0.078540323
22,1.7,0.085096294
23,1.9,0.055708601
24,2,0.04794633
25,2.066666667,0.046320556
26,2.033333333,0.058394877
27,2.133333333,0.079268688
28,2.166666667,0.069204567
29,2.266666667,0.082117568
30,2.233333333,0.078540323
31,2.4,0.090971765
32,2.466666667,0.092641111
33,2.433333333,0.092018655
34,2.6,0.090971765
35,2.666666667,0.087537622
36,2.733333333,0.082117568
37,2.666666667,0.087537622
38,2.766666667,0.092018655
39,2.866666667,0.079268688
40,2.733333333,0.082117568
41,2.966666667,0.058394877
42,3.133333333,0.079268688
43,3.066666667,0.082117568
44,3.1,0.055708601
45,3.266666667,0.082117568
46,3.233333333,0.078540323
47,3.333333333,0.099808245
48,3.366666667,0.089485545
49,3.366666667,0.089485545
50,3.533333333,0.092641111

==> raw_data/a1_sparse_cons_100_utilities.csv <==
1,97.75366158,0.315518636
2,94.79098068,0.446865038
3,92.16176213,0.744244776
4,90.00587776,0.725722128
5,87.89587026,0.838625735
6,85.74426391,0.819928004
7,83.61938568,0.79643179
8,82.08249151,0.74695791
9,80.19398536,0.720548987
10,77.79639428,0.709134518
11,76.09421154,0.716545661
12,74.13842793,0.659370844
13,72.21297216,0.743669077
14,69.93445636,0.707306206
15,67.84345018,0.803066026
16,66.24301416,0.831127605
17,64.34174101,1.009390636
18,62.29279518,1.06134965
19,60.60260177,1.078159357
20,58.86992869,1.09778332
21,57.33781549,1.129529133
22,55.86371483,1.142979186
23,54.26370501,1.072693667
24,53.13857752,1.105749674
25,51.26836423,1.057877871
26,49.98152855,0.986602305
27,48.08286433,0.902245165
28,45.93597125,0.942009789
29,44.23365433,1.006879287
30,42.46879109,1.030260101
31,40.36595246,1.095225763
32,39.23382822,1.11662472
33,38.4205371,1.113016922
34,36.83157695,1.084608784
35,35.60498649,1.128205005
36,34.56847027,1.09251295
37,33.28739106,1.056415841
38,31.60766797,1.037722839
39,30.21149413,1.070578093
40,28.26441518,1.011444002
41,26.7151307,0.973676457
42,25.41340629,0.896633602
43,24.24979908,0.842906945
44,23.02295265,0.784731281
45,21.61707057,0.757441756
46,20.25367564,0.83649018
47,19.36428756,0.828525049
48,18.18746528,0.852588495
49,17.03305613,0.882560554
50,16.0703835,0.925681306

==> raw_data/a1_sparse_cons_times.csv <==
1,0.2,0.074278135
2,0.266666667,0.082117568
3,0.133333333,0.063124277
4,0.4,0.090971765
5,0.666666667,0.087537622
6,0.666666667,0.087537622
7,0.733333333,0.082117568
8,0.933333333,0.046320556
9,0.9,0.055708601
10,0.966666667,0.033333333
11,1.066666667,0.046320556
12,1.066666667,0.046320556
13,1.066666667,0.046320556
14,1.4,0.090971765
15,1.466666667,0.092641111
16,1.5,0.092847669
17,1.633333333,0.089485545
18,1.766666667,0.078540323
19,1.733333333,0.095090197
20,1.933333333,0.082117568
21,1.9,0.055708601
22,2.066666667,0.066666667
23,2.133333333,0.079268688
24,2.3,0.085096294
25,2.366666667,0.089485545
26,2.5,0.092847669
27,2.6,0.090971765
28,2.666666667,0.110727306
29,2.8,0.088408664
30,2.8,0.088408664
31,2.866666667,0.092641111
32,3.033333333,0.075556682
33,3.166666667,0.069204567
34,3.1,0.073500332
35,3.2,0.074278135
36,3.133333333,0.063124277
37,3.4,0.090971765
38,3.6,0.090971765
39,3.433333333,0.092018655
40,3.966666667,0.075556682
41,3.8,0.088408664
42,3.866666667,0.092641111
43,3.9,0.073500332
44,3.933333333,0.082117568
45,4.2,0.088408664
46,4.5,0.092847669
47,4.366666667,0.101521
48,4.5,0.092847669
49,4.366666667,0.089485545
50,4.633333333,0.089485545

==> raw_data/a1_sparse_cons_utilities.csv <==
1,99.72053437,0.043550201
2,99.44846924,0.083912218
3,99.17842847,0.101900013
4,98.96733665,0.109304451
5,98.77138404,0.112548575
6,98.501582,0.111224296
7,98.31208079,0.103237051
8,98.08700072,0.102119248
9,97.93868641,0.102701298
10,97.68991091,0.099467616
11,97.45242781,0.111654545
12,97.20511058,0.115879646
13,96.91350445,0.10817729
14,96.71965696,0.115557611
15,96.49309476,0.130132238
16,96.27859307,0.142700126
17,96.05265692,0.149491145
18,95.8573334,0.156774167
19,95.57803517,0.153791347
20,95.37409323,0.159873854
21,95.11930529,0.160551262
22,94.89532416,0.171044564
23,94.59539209,0.17944366
24,94.3601966,0.179220226
25,94.08257647,0.197601781
26,93.83724172,0.204093686
27,93.63594376,0.208216504
28,93.43264072,0.204712668
29,93.16964476,0.195192344
30,92.99019818,0.195665987
31,92.77243946,0.197874632
32,92.56813286,0.195285795
33,92.38555425,0.195396549
34,92.17249114,0.196817938
35,91.99481348,0.192347865
36,91.79623363,0.195723014
37,91.54015275,0.19465707
38,91.30048789,0.211773294
39,91.07493908,0.211907072
40,90.8093655,0.209199762
41,90.52945244,0.20398625
42,90.28658459,0.210038667
43,90.04326408,0.208523568
44,89.79729719,0.207977386
45,89.60832808,0.20041614
46,89.37106343,0.203150752
47,89.17479472,0.206640762
48,88.95927176,0.196991416
49,88.76115335,0.198148624
50,88.53353231,0.207516006

==> raw_data/a1_utilities.csv <==
100,80.52391959524225,0.625735584621679
200,89.40323494328118,0.3569441970136994
300,92.57758042676839,0.408100014080148
400,94.81536898123863,0.2526542016567741
500,95.666450205147,0.1666917716559963
600,96.16938161239067,0.1537715831136733
700,96.55742045263756,0.1398377448074739
800,97.32785939244103,0.10723822097178977
900,97.28722024817847,0.09561684444756374
1000,97.86693121551659,0.08283910726285505
1100,97.79700035778153,0.09720309998962759
1200,97.98598496252126,0.10100184144732258
1300,98.32647056660988,0.09332539075164731
1400,98.39054110289501,0.08435846684112194
1500,98.40453112629959,0.07029083740144997
1600,98.55057412614288,0.08008096574702335
1700,98.65671658405354,0.06667449982824397
1800,98.77580025134594,0.06336681983227746
1900,98.71851142715781,0.042145112521465605
2000,98.8614745973672,0.06453803322997494
2100,98.88800475569501,0.052609237234181955
2200,98.93702030497693,0.0499911390011309
2300,98.98758516673328,0.039340463265887846
2400,99.03058180565432,0.04675230710867848
2500,98.98854806862283,0.04402451325628507
2600,99.05336145979452,0.048555611680828045
2700,99.05761944298473,0.04509548460907184
2800,99.19349512418636,0.04145647494738224
2900,99.2343576252415,0.04923668360401968
3000,99.18810763732384,0.042254376840750875
3100,99.25479395238654,0.04055825113483334
3200,99.25436787531547,0.03114842430402496
3300,99.31398140625629,0.029811492650567595
3400,99.32534446086736,0.024422946774474916
3500,99.31704232272732,0.03410471064471352
3600,99.33961905732454,0.035457807364745395
3700,99.32064451445466,0.03444535101293457
3800,99.39602719115423,0.02735044759942022
3900,99.40850305017622,0.02383806393622563
4000,99.39732483217566,0.03071761194549366
4100,99.42739669206507,0.02822563413892972
4200,99.46893988496618,0.026728546113280727
4300,99.43306166038425,0.028709630293749178
4400,99.44699573590675,0.025946974235084193
4500,99.46887799034036,0.025044577311478782
4600,99.4726452907687,0.022251462537255587
4700,99.47661030147817,0.02694719959315944
4800,99.51454628395028,0.02157084711504787
4900,99.51781180231792,0.026147453833903395
5000,99.51999051371571,0.02500986116973967
5100,99.54368889710697,0.021767008214113565
5200,99.57665664136921,0.017904339246127138
5300,99.56226737730658,0.021175815095156942
5400,99.59278617825362,0.023881717350930757
5500,99.57358767968519,0.020077850178103335
5600,99.56661228238212,0.017955554924294542
5700,99.57359216534677,0.019807980231540873
5800,99.58907141186775,0.01849206522126936
5900,99.62383772382483,0.015061715489092145
6000,99.62011993257967,0.017248873005172572
6100,99.60179783428529,0.019335986648857464
6200,99.62339325274819,0.013673605273296726
6300,99.61626889802879,0.013665884280005477
6400,99.59038247305786,0.02661243145906516
6500,99.5991340487868,0.0178316975698726
6600,99.67816423545281,0.015412273715710486
6700,99.6634017897182,0.013236480735936217
6800,99.66896493637041,0.01385134638172946
6900,99.65420906899492,0.01626187692020792
7000,99.64441633867406,0.013545880197254228
7100,99.68300409243233,0.01451806863173913
7200,99.67250762693065,0.014890737312659625
7300,99.68701632272727,0.014159003500775496
7400,99.67991182440288,0.014967027543157575
7500,99.68675345779656,0.01428408804499794
7600,99.67721272560074,0.017446350862498555
7700,99.69565117868301,0.016854434077535767
7800,99.70132101078248,0.013669822823251904
7900,99.70116515573027,0.016175258801840037
8000,99.66692328377464,0.012952008860353456
8100,99.71615659373661,0.01413092342761357
8200,99.70913248928626,0.015511439154086338
8300,99.71459775347579,0.015230764060951278
8400,99.72192545059872,0.013719195197558083
8500,99.72415895021304,0.012308795962629532
8600,99.72045202954769,0.013063926195031758
8700,99.73700804556242,0.015442674887992778
8800,99.75245443470449,0.012111260946904656
8900,99.73900849663414,0.015324878688539507
9000,99.72700299891757,0.012040308965596552
9100,99.75235515434704,0.011168462780764924
9200,99.73449651846116,0.014322288989969546
9300,99.74809948262448,0.017245909326313126
9400,99.73535632840516,0.013155554758841356
9500,99.75328304502112,0.011462943270102078
9600,99.74935545811125,0.013282494839006714
9700,99.75562753120568,0.009920116185798236
9800,99.73307470517943,0.011458592650143429
9900,99.7721183320542,0.011113451096770926
10000,99.78302469442568,0.008696528197197259


==> raw_data/a2_dense_cons_100_scatter_times.csv <==
column 1,column 2
1,1
1,3
1,0
2,2
3,1
3,1
4,5
4,2
4,1
5,3
5,1
6,3
6,6
7,1
10,4
10,3
11,2
11,3
12,3
12,6
12,2
12,8
13,6
13,5
13,4
13,4
14,3
14,5
15,4
15,5
15,5
15,7
16,3
16,5
16,5
17,6
17,5
17,9
18,10
18,5
18,7
18,7
19,4
19,5
20,11
21,5
21,6
21,9
21,5
21,10
21,7
23,9
23,8
23,7
24,8
24,6
24,7
25,7
26,4
26,9
26,7
27,9
27,6
28,9
28,7
29,10
29,12
31,10
31,8
31,9
32,9
32,8
32,10
33,7
34,10
36,9
36,11
37,13
37,11
38,13
38,9
39,8
39,9
39,13
39,12
39,10
39,8
39,8
40,7
40,9
41,9
41,11
42,13
42,14
43,10
43,6
44,11
44,9
44,10
45,13
47,9
47,13
47,10
47,12
48,11
48,12
48,12
48,10
48,10
48,10
48,11
48,10
49,11
49,13
49,17
49,13
50,15
51,12
53,11
54,10
54,12
54,14
55,10
55,11
55,14
55,13
55,12
56,14
57,14
57,12
57,16
58,18
59,13
59,14
59,10
60,17
60,15
60,11
60,11
61,12
61,18
62,14
64,14
64,16
64,8
64,16
66,14
66,15
66,14
66,19
66,14
67,16
67,12
67,12
67,15
68,21
68,12
69,16
69,16
70,16
71,17
71,15
72,13
72,18
72,16
72,19
72,17
73,19
73,15
73,12
73,16
73,13
74,14
74,18
74,15
74,15
75,16
76,19
77,19
77,12
77,14
78,17
78,20
78,16
79,16
79,20
79,15
80,14
80,20
80,18
80,22
81,15
82,14
82,15
82,15
83,18
83,24
83,17
84,12
84,19
84,17
85,18
85,13
85,15
86,19
86,21
87,18
87,16
87,18
87,22
88,14
89,25
91,16
91,15
92,18
93,15
93,15
93,21
93,22
93,15
94,18
94,16
94,17
95,22
96,18
96,18
97,23
97,21
97,20
98,19
98,20
99,17
99,23
99,18
99,21
99,17
101,22
101,16
102,16
102,21
102,21
102,18
103,22
103,14
104,20
105,19
106,16
107,21
107,27
108,23
108,17
110,17
110,26
111,18
111,28
113,19
114,24
114,22
114,18
114,28
115,21
116,18
116,24
116,27
117,22
117,21
118,24
119,18
119,22
120,18
120,26
121,25
121,20
121,25
122,21
123,25
124,24
124,25
124,17
124,21
124,20
125,21
126,21
126,21
126,27
126,31
127,22
127,30
129,22
129,23
130,21
130,19
131,18
131,23
131,23
131,21
132,31
133,20
133,23
133,19
133,31
134,26
134,26
134,21
135,19
135,26
135,14
135,23
136,23
136,21
136,18
137,22
138,25
138,24
138,19
139,24
139,20
140,20
140,26
140,20
141,20
141,27
142,22
142,32
142,17
142,22
143,28
144,22
144,21
144,21
145,17
145,26
145,20
146,19
146,20
146,31
147,25
147,20
147,23
147,25
147,22
147,21
148,21
148,22
148,24
148,19
149,26
149,22
149,21
149,26
150,29
150,21
150,21
150,26
150,21
151,20
151,27
151,29
152,24
153,20
153,18
153,23
153,20
154,28
154,21
155,26
156,20
156,19
157,28
157,27
157,23
158,21
158,24
158,18
159,21
159,25
160,26
160,26
161,21
162,29
163,24
163,23
164,21
164,24
164,21
164,23
165,27
165,23
165,21
166,22
166,25
166,21
167,18
167,29
168,26
169,23
170,28
170,25
171,24
171,31
171,28
171,22
171,24
172,28
175,29
175,26
176,24
177,26
177,25
177,28
178,30
179,22
179,26
180,25
181,30
181,22
181,23
181,30
182,28
182,28
183,29
183,26
184,28
185,26
185,31
185,24
186,24
186,25
186,31
187,30
187,29
187,26
187,25
187,22
187,26
188,28
188,26
189,27
189,29
191,26
191,28
191,26
192,30
192,33
192,31
193,26
194,30
194,27
194,31
194,19
194,26
194,22
195,30
195,25
195,25
195,28
195,25
196,24
197,28
198,25
198,26
199,25
199,26
199,24
200,30
200,25
200,29
201,26
201,27
202,24
202,27
202,28
203,34
203,27
203,32
204,34
205,27
206,29
207,21
207,27
208,28
208,28
208,29
209,26
210,29
210,26
210,24
211,26
211,24
212,29
212,29
213,23
214,26
215,26
215,30
215,29
215,28
215,35
216,28
216,29
217,26
217,32
217,30
217,28
217,27
218,31
218,23
218,27
218,30
218,27
219,30
219,36
219,35
220,28
221,26
221,29
222,25
222,30
223,26
223,31
223,35
223,28
223,27
225,26
225,26
225,28
225,35
226,25
226,26
227,37
227,25
227,27
228,32
230,28
231,32
231,20
232,33
232,26
232,31
232,27
233,26
234,26
234,32
235,27
235,37
235,29
236,25
237,21
237,27
237,29
238,32
239,24
239,30
239,25
239,32
239,29
240,22
240,28
240,34
242,29
243,32
243,28
243,30
244,32
244,36
245,25
246,30
246,31
247,26
248,27
248,32
249,36
250,29
251,31
251,29
251,28
251,31
252,24
252,29
253,26
253,32
253,35
253,30
253,28
253,27
254,27
254,28
254,28
255,32
255,35
256,33
256,27
256,24
256,24
256,31
257,27
257,34
257,30
257,26
258,29
258,29
259,27
259,25
260,26
260,23
260,30
260,29
260,37
261,30
262,30
262,36
262,31
263,29
263,38
264,31
265,28
267,35
267,30
267,30
267,30
268,24
268,30
269,30
269,30
271,27
271,39
271,33
271,30
272,27
272,28
272,29
273,28
273,30
273,28
274,31
275,30
276,23
277,32
277,27
277,30
278,30
279,34
280,26
280,27
280,29
280,31
280,36
282,37
282,31
282,30
282,31
282,29
283,33
284,38
284,33
285,24
285,30
285,30
286,37
286,26
287,30
288,28
288,29
288,28
288,27
288,30
289,31
289,32
290,34
290,37
290,34
290,26
290,31
290,28
291,31
292,29
292,32
292,26
292,30
293,27
293,36
293,30
294,25
294,31
296,29
296,28
296,33
296,37
296,36
297,31
298,31
299,30
299,40
299,28
302,34
302,24
302,30
302,33
303,35
303,28
303,31
304,31
304,28
304,26
304,32
305,35
305,31
305,32
306,35
306,30
307,27
307,33
308,39
308,33
308,31
309,27
309,38
309,31
309,33
309,32
309,37
310,36
311,31
311,27
312,35
312,41
312,27
313,35
314,32
314,32
314,32
314,29
315,30
315,40
315,31
315,38
318,29
318,31
319,30
319,34
319,34
319,33
319,34
319,28
321,28
321,39
321,38
322,33
323,31
324,40
324,37
324,32
324,31
326,28
327,33
328,31
328,34
330,31
330,39
330,33
330,32
331,35
331,28
331,34
331,31
332,32
332,32
332,38
334,42
334,29
334,34
334,32
335,35
336,28
336,38
337,36
337,27
337,32
338,29
338,27
338,32
339,32
339,39
339,28
340,27
340,29
340,33
341,35
341,34
341,35
341,33
342,26
342,42
343,36
343,39
343,35
345,31
345,37
345,36
345,32
346,31
347,33
348,33
348,35
348,28
349,34
349,33
350,29
351,31
351,29
352,35
353,43
353,34
353,34
353,37
354,34
354,32
354,34
355,38
355,34
356,32
356,34
357,28
357,35
357,28
357,37
358,32
358,31
358,34
358,32
358,30
358,33
359,42
360,34
361,36
361,30
362,35
362,32
362,37
362,30
363,32
363,36
363,35
364,43
365,26
365,27
365,34
365,30
366,32
366,28
367,30
368,28
369,33
369,45
370,35
370,28
372,30
372,35
372,34
373,41
373,29
374,34
375,30
375,34
375,37
376,33
376,30
376,36
376,35
377,28
377,27
377,33
377,31
378,36
378,31
379,45
379,36
380,29
380,35
380,34
380,37
381,34
382,36
382,36
382,38
382,36
383,35
383,37
384,43
384,37
385,27
385,33
385,34
385,33
386,32
386,31
387,28
387,31
387,35
388,29
388,29
388,27
388,33
389,30
389,37
389,33
390,35
391,46
391,37
391,32
391,32
392,34
393,33
393,34
393,41
394,44
394,30
395,36
395,35
396,36
397,42
397,30
397,35
397,35
397,34
397,31
398,36
398,39
399,36
399,29
399,34
399,35
400,29
401,36
401,34
402,35
402,41
403,32
403,30
403,31
403,36
405,36
405,34
406,27
406,38
406,33
407,31
407,37
408,30
408,30
409,31
410,36
410,34
411,35
412,32
412,37
413,29
414,34
414,29
414,36
415,34
415,33
415,33
416,26
416,34
417,28
417,29
418,34
418,34
419,43
420,30
420,35
420,34
421,34
422,36
422,33
422,31
423,35
423,39
423,32
424,34
424,40
425,36
426,40
426,35
426,33
427,38
427,43
427,32
428,29
428,34
428,33
429,37
429,32
429,38
429,30
430,33
430,35
431,44
431,32
431,30
431,34
432,34
432,37
433,35
433,35
433,37
433,29
433,30
433,38
434,34
434,32
434,36
434,35
434,33
434,34
435,32
435,33
436,31
436,34
436,38
436,30
436,31
437,34
437,36
439,29
439,33
439,30
440,30
441,34
442,34
443,31
444,34
444,37
444,34
445,35
445,30
445,35
445,36
446,33
447,32
447,36
447,39
447,44
447,31
448,37
449,37
449,37
449,35
450,33
450,30
451,35
453,30
453,28
453,40
454,39
454,32
455,37
456,43
456,35
456,39
456,34
456,34
456,30
457,38
457,37
458,35
458,33
458,38
459,36
459,31
459,34
460,38
460,30
460,29
461,44
461,36
462,45
462,35
464,30
464,36
465,37
465,34
466,31
466,36
467,38
467,35
468,31
468,30
469,35
469,43
469,36
469,40
469,39
469,34
469,37
470,36
470,41
470,37
470,34
471,34
471,33
471,37
472,35
472,35
472,31
474,36
475,30
475,40
475,36
476,37
476,33
476,36
477,36
477,31
477,43
477,38
478,46
479,33
479,34
479,38
480,30
480,38
480,34
480,33
481,33
482,31
482,33
482,37
482,38
483,35
483,35
484,33
484,30
485,46
485,29
485,38
486,36
487,33
487,39
488,40
488,35
488,39
488,35
488,37
489,35
489,40
489,35
490,39
490,31
492,31
493,34
493,36
493,38
494,40
495,34
495,29
496,35
496,32
496,37
497,37
497,38
497,36
497,41
497,34
498,33
498,35
498,39
500,43
500,34
501,32
502,34
502,35
502,33
502,35
503,42
504,36
505,30
505,36
505,35
506,33
506,43
506,36
506,35
507,41
508,39
508,34
509,33
510,33
510,38
510,32
510,39
511,34
512,40
512,41
513,34
513,39
513,35
514,38
514,41
514,41
514,36
514,32
515,46
515,36
516,36
516,34
516,36
517,35
517,31
517,37
519,34
519,36
520,37
520,32
521,32
521,41
521,34
521,43
521,41
521,31
522,38
522,36
524,36
525,31
525,34
526,34
526,43
526,31
526,36
527,39
527,31
527,35
529,38
529,39
530,31
531,34
531,34
531,30
532,36
532,37
532,41
533,31
533,42
533,37
534,32
534,41
534,41
535,31
536,37
536,39
537,37
538,41
538,33
538,33
539,33
539,35
539,40
539,37
540,32
540,45
540,39
541,36
542,31
542,36
543,32
544,33
544,41
544,38
544,41
544,36
544,37
545,45
545,35
546,33
546,44
546,39
548,31
549,40
550,37
551,33
551,36
551,31
551,40
552,37
552,36
552,31
554,33
554,34
555,33
555,36
555,38
555,38
555,34
555,36
556,39
556,40
556,41
556,35
559,39
559,36
560,32
560,36
562,40
563,34
563,33
563,29
564,44
565,49
565,42
565,43
565,35
565,41
565,38
566,44
567,37
568,34
568,32
569,48
570,40
570,36
570,34
571,36
571,35
572,38
573,36
574,36
574,33
575,38
575,35
576,38
576,30
577,48
577,41
577,37
578,35
578,32
579,33
580,48
580,37
581,30
581,44
584,36
584,39
584,39
584,32
587,46
587,36
587,39
589,32
590,35
590,44
590,32
592,40
593,31
594,36
594,42
595,32
597,39
598,37
598,34
600,44
600,32
601,40
601,34
602,36
603,44
603,37
604,37
604,40
604,32
604,33
606,32
607,32
609,43
610,38
610,30
611,36
611,35
612,38
614,41
614,37
615,37
617,30
618,41
618,39
619,35
620,39
621,41
622,34
623,31
624,32
624,33
624,34
626,43
626,34
628,37
629,34
631,38
631,34
631,33
632,40
632,35
633,38
634,41
636,43
636,34
637,35
637,39
638,40
639,32
640,32
641,33
645,43
649,37
651,31
654,38
655,32
656,33
659,39
660,39
660,37
661,36
662,34
662,43
663,33
665,35
665,38
665,38
666,36
667,41
670,38
670,41
670,32
670,38
672,32
673,36
675,34
676,32
676,44
677,42
679,43
680,34
684,38
685,32
687,40
689,35
690,43
691,39
691,44
693,42
696,33
697,42
697,35
698,43
699,33
700,38
700,43
705,40
706,33
706,42
707,42
708,34
708,41
709,40
710,42
711,36
715,40
716,41
717,41
718,34
720,40
725,39
728,39
728,38
728,34
730,35
731,33
738,36
740,32
742,33
748,34
750,38
752,37
754,40
754,36
767,36
769,44
770,44
774,35
776,32
779,35
786,32
795,45
801,35
807,33
810,35
815,34
819,34
822,35

==> raw_data/a2_dense_cons_100_times.csv <==
1,3.266666667,0.352114576
2,6.8,0.38176842
3,9.7,0.479822764
4,11.63333333,0.499386597
5,13.93333333,0.581186526
6,15.53333333,0.62649056
7,17.06666667,0.563105783
8,18.6,0.628078625
9,20.3,0.581614874
10,21.7,0.538516481
11,22.43333333,0.609660417
12,23.5,0.641030062
13,24.6,0.651435197
14,25.4,0.562424963
15,26.13333333,0.584735589
16,27,0.542450803
17,27.7,0.599137311
18,28.13333333,0.570809736
19,28.53333333,0.531173789
20,29.93333333,0.655539321
21,30.16666667,0.639833551
22,30.1,0.609031641
23,30.93333333,0.660778596
24,31.53333333,0.646357314
25,31.4,0.590343753
26,32.26666667,0.60063823
27,32.53333333,0.639204486
28,33.13333333,0.568792497
29,33.33333333,0.620221194
30,33.56666667,0.640910511
31,33.8,0.612888394
32,33.73333333,0.598721499
33,34.3,0.698356033
34,34.76666667,0.644487381
35,35.1,0.670134658
36,35.46666667,0.717167694
37,35.53333333,0.75312885
38,35.5,0.646386952
39,35.93333333,0.786280833
40,36.23333333,0.717087554
41,36.2,0.740301274
42,36.43333333,0.771151301
43,36.43333333,0.699233297
44,36.7,0.727379172
45,37.1,0.708487137
46,37.6,0.685816905
47,37.3,0.75223804
48,37.7,0.711401401
49,37.76666667,0.726641358
50,38.03333333,0.695607455

==> raw_data/a2_dense_cons_100_utilities.csv <==
1,87.5324384,1.412904723
2,75.96257257,1.966231204
3,66.35537873,1.889051345
4,58.44876975,1.742742414
5,51.71234058,1.697693667
6,47.24293069,1.773559443
7,43.14153901,1.476387027
8,38.93525469,1.454614815
9,35.276944,1.470610621
10,31.7685843,1.299458451
11,29.33464026,1.178127699
12,26.85812218,1.236464612
13,24.49847657,1.305071831
14,22.80870854,1.214818419
15,20.70303711,1.300568463
16,19.07003978,1.198721294
17,18.35438901,1.150941989
18,17.53514708,1.133392158
19,16.36764172,1.091466554
20,14.89535898,0.947332844
21,14.13664126,0.896978324
22,13.21468044,0.846153365
23,12.65847646,0.826698095
24,11.95149338,0.788500635
25,11.45918768,0.797423761
26,10.89226878,0.760568912
27,10.36419826,0.754273553
28,9.964804429,0.768129007
29,9.354217797,0.61891985
30,8.974012526,0.6069011
31,8.664881289,0.590128698
32,8.243923591,0.570621489
33,7.945593871,0.582711976
34,7.604971308,0.51751257
35,7.347411825,0.471083004
36,7.097962478,0.479488289
37,6.812701912,0.476470938
38,6.617932281,0.452563349
39,6.353945163,0.438439708
40,6.142386572,0.416820039
41,5.964029219,0.404893306
42,5.883048555,0.408483962
43,5.589325413,0.407794757
44,5.42467878,0.403043682
45,5.235762563,0.412155765
46,5.06251762,0.40636228
47,4.78177602,0.389584678
48,4.658675627,0.397698835
49,4.567153058,0.375857089
50,4.447884118,0.381492174

==> raw_data/a2_path_length__times.csv <==
2,0.633333333,0.089485545
3,0.766666667,0.078540323
4,0.833333333,0.069204567
5,1,0.04794633
6,1.333333333,0.087537622
7,1.3,0.085096294
8,1.433333333,0.092018655
9,1.6,0.090971765
10,1.8,0.074278135
11,2,0.09589266
12,2.066666667,0.116789754
13,2.166666667,0.069204567
14,2.433333333,0.092018655
15,2.533333333,0.114804515
16,2.666666667,0.087537622
17,2.666666667,0.110727306
18,3,0.09589266
19,3.233333333,0.103760703
20,3.333333333,0.138409133
21,3.433333333,0.1329016
22,3.666666667,0.120662285
23,3.833333333,0.118256815
24,3.8,0.138961667
25,3.933333333,0.095090197
26,4.3,0.0976741
27,4.333333333,0.099808245
28,4.633333333,0.122082818
29,4.666666667,0.129839276
30,5.133333333,0.133333333
31,5.2,0.138961667
32,5.166666667,0.159621199
33,5.6,0.13217891
34,5.5,0.133476934
35,5.766666667,0.156714348
36,6.066666667,0.165628953
37,6.2,0.154622269
38,6.3,0.180357244
39,6.466666667,0.177681967
40,6.6,0.195348201
41,6.9,0.205387215
42,7.1,0.199712437
43,7.266666667,0.224547224
44,7.533333333,0.164235137
45,7.6,0.206781577
46,7.733333333,0.158537376
47,8.066666667,0.224547224
48,8.033333333,0.222231801
49,8.333333333,0.250669601
50,8.2,0.2368374

==> raw_data/a2_remove_random_.csv <==
100,0.7,0.085096294
200,0.633333333,0.089485545
300,0.866666667,0.063124277
400,0.766666667,0.078540323
500,0.866666667,0.063124277
600,0.9,0.055708601
700,0.8,0.074278135
800,0.866666667,0.063124277
900,0.766666667,0.078540323
1000,0.866666667,0.063124277
1100,0.8,0.074278135
1200,0.866666667,0.079268688
1300,0.733333333,0.082117568
1400,0.933333333,0.066666667
1500,0.9,0.055708601
1600,0.833333333,0.069204567
1700,0.9,0.073500332
1800,0.966666667,0.033333333
1900,0.866666667,0.063124277
2000,0.7,0.085096294
2100,0.833333333,0.069204567
2200,0.9,0.055708601
2300,0.933333333,0.046320556
2400,0.866666667,0.063124277
2500,0.9,0.055708601
2600,0.9,0.073500332
2700,0.966666667,0.033333333
2800,0.9,0.055708601
2900,0.933333333,0.046320556
3000,1.033333333,0.058394877
3100,0.9,0.055708601
3200,0.833333333,0.069204567
3300,1,0.04794633
3400,0.933333333,0.046320556
3500,0.866666667,0.063124277
3600,0.766666667,0.078540323
3700,0.866666667,0.063124277
3800,0.833333333,0.096886393
3900,0.866666667,0.063124277
4000,0.966666667,0.058394877
4100,0.9,0.055708601
4200,0.9,0.055708601
4300,1,0.04794633
4400,0.866666667,0.063124277
4500,0.966666667,0.033333333
4600,0.966666667,0.058394877
4700,0.9,0.073500332
4800,0.866666667,0.063124277
4900,0.866666667,0.063124277
5000,0.933333333,0.046320556
5100,0.833333333,0.069204567
5200,1,0.04794633
5300,0.8,0.074278135
5400,0.866666667,0.079268688
5500,0.933333333,0.066666667
5600,1,0.04794633
5700,0.866666667,0.063124277
5800,0.9,0.073500332
5900,0.833333333,0.084190989
6000,0.966666667,0.058394877
6100,0.966666667,0.033333333
6200,0.866666667,0.063124277
6300,1.233333333,0.103760703
6400,0.933333333,0.046320556
6500,1,0.06780635
6600,0.866666667,0.063124277
6700,0.933333333,0.046320556
6800,0.866666667,0.063124277
6900,0.966666667,0.058394877
7000,0.866666667,0.063124277
7100,0.766666667,0.092018655
7200,0.9,0.073500332
7300,0.833333333,0.069204567
7400,0.966666667,0.033333333
7500,1,0
7600,0.833333333,0.069204567
7700,0.933333333,0.066666667
7800,0.833333333,0.069204567
7900,0.866666667,0.063124277
8000,2.666666667,1.209477263
8100,0.966666667,0.058394877
8200,0.966666667,0.058394877
8300,0.966666667,0.033333333
8400,0.866666667,0.063124277
8500,1.033333333,0.033333333
8600,0.933333333,0.082117568
8700,0.933333333,0.046320556
8800,0.9,0.055708601
8900,1,0
9000,0.966666667,0.058394877
9100,0.9,0.055708601
9200,0.866666667,0.063124277
9300,0.866666667,0.079268688
9400,0.933333333,0.066666667
9500,0.966666667,0.033333333
9600,0.933333333,0.046320556
9700,0.9,0.055708601
9800,0.866666667,0.063124277
9900,0.8,0.074278135
10000,0.933333333,0.046320556

==> raw_data/a2_sparse_cons_100_times.csv <==
1,0.166666667,0.069204567
2,0.133333333,0.063124277
3,0.266666667,0.082117568
4,0.2,0.074278135
5,0.5,0.092847669
6,0.466666667,0.092641111
7,0.6,0.090971765
8,0.5,0.092847669
9,0.666666667,0.087537622
10,0.7,0.085096294
11,0.8,0.074278135
12,0.766666667,0.078540323
13,0.9,0.073500332
14,0.8,0.074278135
15,0.866666667,0.079268688
16,0.9,0.087756193
17,0.966666667,0.058394877
18,1,0.06780635
19,1,0.04794633
20,0.966666667,0.058394877
21,1.066666667,0.046320556
22,1.233333333,0.078540323
23,1.266666667,0.082117568
24,1.166666667,0.069204567
25,1.266666667,0.082117568
26,1.2,0.074278135
27,1.3,0.085096294
28,1.3,0.085096294
29,1.5,0.092847669
30,1.266666667,0.082117568
31,1.333333333,0.087537622
32,1.433333333,0.092018655
33,1.466666667,0.092641111
34,1.6,0.090971765
35,1.533333333,0.092641111
36,1.533333333,0.092641111
37,1.733333333,0.082117568
38,1.633333333,0.089485545
39,1.633333333,0.089485545
40,1.6,0.090971765
41,1.7,0.085096294
42,1.7,0.085096294
43,1.733333333,0.082117568
44,1.733333333,0.082117568
45,1.733333333,0.082117568
46,1.8,0.074278135
47,1.9,0.055708601
48,1.9,0.055708601
49,1.933333333,0.066666667
50,1.866666667,0.063124277

==> raw_data/a2_sparse_cons_100_utilities.csv <==
1,90.30417528,1.88695075
2,84.09993674,1.774176107
3,76.65001252,2.382874103
4,69.86668202,2.337913141
5,62.41433062,2.454735764
6,56.03368934,2.689547696
7,50.67911011,2.595331282
8,47.95019214,2.412365107
9,44.34936962,2.161904786
10,40.98913942,2.142707834
11,37.04829325,2.092542558
12,34.49926142,1.801193402
13,30.66527097,1.675817765
14,29.02055582,1.495388058
15,26.85652301,1.400344896
16,24.96110428,1.371532724
17,24.14726112,1.418385322
18,22.21697622,1.298699935
19,19.90601382,1.436203757
20,18.39264253,1.50301375
21,17.03381094,1.449823328
22,15.95068423,1.534538547
23,14.7951714,1.445759052
24,14.32067269,1.448621497
25,14.08457411,1.419523463
26,13.2190819,1.394233624
27,12.50943702,1.338626148
28,11.33331901,1.284897409
29,10.7600804,1.238236255
30,9.998489132,1.142334703
31,8.803040312,1.143598452
32,8.329646057,1.142476164
33,7.39152142,0.99505709
34,6.558821953,0.965217977
35,6.286007212,0.963514381
36,5.353279699,0.899126961
37,5.237528542,0.910632137
38,5.080665797,0.848297718
39,4.995609912,0.852676579
40,4.538943791,0.844145486
41,4.147945369,0.791212601
42,3.835396495,0.767615092
43,3.789795637,0.771705197
44,3.354606334,0.725942095
45,3.196437204,0.718062764
46,3.041398444,0.706744095
47,3.017715033,0.700918132
48,2.383647259,0.434493632
49,2.345450874,0.432804667
50,2.18233193,0.441046929

==> raw_data/a2_sparse_cons_times.csv <==
1,0.2,0.074278135
2,0.266666667,0.082117568
3,0.2,0.074278135
4,0.3,0.085096294
5,0.533333333,0.092641111
6,0.466666667,0.092641111
7,0.5,0.092847669
8,0.566666667,0.092018655
9,0.7,0.085096294
10,0.866666667,0.063124277
11,1,0.04794633
12,0.9,0.073500332
13,1,0.06780635
14,1.133333333,0.079268688
15,1.166666667,0.069204567
16,1.266666667,0.082117568
17,1.3,0.085096294
18,1.4,0.090971765
19,1.433333333,0.092018655
20,1.766666667,0.078540323
21,1.566666667,0.092018655
22,1.666666667,0.087537622
23,1.766666667,0.092018655
24,1.833333333,0.084190989
25,1.866666667,0.063124277
26,1.933333333,0.066666667
27,2.066666667,0.066666667
28,2.066666667,0.095090197
29,2.166666667,0.069204567
30,2.133333333,0.079268688
31,2.2,0.088408664
32,2.333333333,0.087537622
33,2.466666667,0.092641111
34,2.566666667,0.092018655
35,2.566666667,0.092018655
36,2.666666667,0.087537622
37,2.7,0.085096294
38,2.7,0.0976741
39,2.7,0.085096294
40,2.8,0.074278135
41,2.766666667,0.092018655
42,2.8,0.074278135
43,3.066666667,0.066666667
44,2.966666667,0.075556682
45,3.066666667,0.082117568
46,3.133333333,0.092641111
47,3.166666667,0.084190989
48,3.366666667,0.101521
49,3.366666667,0.089485545
50,3.366666667,0.089485545

==> raw_data/a2_sparse_cons_utilities.csv <==
1,99.19656316,0.127788584
2,98.20330362,0.193482445
3,97.35447308,0.233170536
4,96.66089421,0.243182589
5,95.54382771,0.297825317
6,94.50325251,0.309749491
7,93.55647056,0.364607578
8,92.58105205,0.413485863
9,91.49195982,0.429390575
10,90.72491885,0.417359099
11,90.04473164,0.415652048
12,89.13424481,0.465322688
13,88.22566887,0.481076716
14,87.53349568,0.550827936
15,87.02281507,0.562361376
16,86.13498372,0.619632823
17,85.374321,0.638943765
18,84.73938452,0.671608014
19,83.96465336,0.662755406
20,83.31825688,0.662329391
21,82.83883611,0.667777171
22,82.08741854,0.672971979
23,81.25030613,0.6477229
24,80.69598812,0.64418016
25,80.03413791,0.643972775
26,79.39926249,0.665855657
27,78.69112312,0.696806445
28,78.10855989,0.713373033
29,77.43263717,0.71942185
30,76.96521223,0.693948587
31,76.17470751,0.677994247
32,75.6687563,0.681854863
33,75.18310739,0.659520593
34,74.668388,0.672252824
35,74.13820506,0.664276715
36,73.74774414,0.649871259
37,73.11894575,0.610688575
38,72.66958758,0.61818238
39,72.24582709,0.61462166
40,71.58392235,0.629920779
41,71.0562694,0.615009608
42,70.67333987,0.598569569
43,70.13461847,0.589111129
44,69.53969641,0.619611066
45,68.88885175,0.651435872
46,68.45168176,0.644711303
47,68.14402522,0.64097261
48,67.62787139,0.655638519
49,66.84195132,0.651441528
50,66.27073283,0.677328494

==> raw_data/a2_utilities.csv <==
100,41.389523912996836,2.215784701451847
200,67.50753438859124,1.3598065286831165
300,73.55280959266368,1.6259150738893087
400,81.41115350891397,1.1537032407621504
500,83.52513249481055,0.7699382240983998
600,87.30514007576383,0.6077866097456747
700,88.59656107408283,0.6362887217046582
800,89.84887017152786,0.5127987923154749
900,90.4057484569474,0.38528657612244344
1000,91.85389538237324,0.4157791137423783
1100,93.24829293047641,0.3624173668137676
1200,92.47292102155959,0.3663859084100013
1300,93.02941935809446,0.29984337175866804
1400,93.56502290836696,0.385811019289216
1500,94.54339293254431,0.29739104460756854
1600,94.65354075951264,0.29081043131684947
1700,94.97245911499891,0.22832034514034177
1800,95.67732852480619,0.24784615821851283
1900,96.04826886532415,0.21441865101293814
2000,95.73273390598273,0.21614505648042268
2100,96.3072875951879,0.20516586008826887
2200,96.23252684283678,0.23918405284774588
2300,96.14668529129393,0.17231176181458432
2400,96.5367983605667,0.18944551937188422
2500,96.57674108691201,0.20596558577963697
2600,96.81934803614044,0.17484886057876273
2700,96.47638234407299,0.19072237573097947
2800,97.06993134446346,0.17032394808519946
2900,97.16580575833748,0.13872834923751662
3000,97.01164644959549,0.15543668124761575
3100,97.1050913814683,0.1813030705399372
3200,97.49283753761692,0.10924592255063287
3300,97.54803775383378,0.10216459974821267
3400,97.4293071701204,0.1031174523230812
3500,97.55275720990288,0.12637334161157504
3600,97.73360330793314,0.126277587886292
3700,97.62725742740223,0.12888065731930085
3800,97.87294512102973,0.12464502660927049
3900,97.86792296380412,0.12376309666666778
4000,97.81168139846315,0.10032110742540472
4100,97.8272983875614,0.11653599720269767
4200,97.89980335425349,0.1307470448528409
4300,98.08463467466942,0.07552517464593762
4400,97.8509247744299,0.08680883755406783
4500,98.18783069413864,0.1085505328470753
4600,98.09133515625356,0.07642287548981753
4700,98.20172194256223,0.09383410048940599
4800,98.19338790045322,0.0970759459510504
4900,98.27804029552809,0.08554467709553581
5000,98.19045022303824,0.10896787634952897
5100,98.4020188821465,0.07259198321812776
5200,98.47698609989563,0.0751352120925423
5300,98.39354680258613,0.08073636007431396
5400,98.29062687121433,0.10208159991164273
5500,98.44660866492946,0.08329677464852048
5600,98.46166423479444,0.0787772934375072
5700,98.42151427319942,0.08884732466093459
5800,98.60340320255017,0.07598179267717804
5900,98.55461856475908,0.0933070814032946
6000,98.56123773404606,0.07475747684709878
6100,98.4597604911229,0.06856252334745704
6200,98.62844502902199,0.06116943508068794
6300,98.6319170078827,0.06791646148842188
6400,98.66105900022798,0.0658098887719716
6500,98.71878132851923,0.06243202467355347
6600,98.64269295645438,0.07345062796505838
6700,98.80653494581071,0.07195002549438646
6800,98.71173720028165,0.08166386699612484
6900,98.68851695975084,0.06202410464533535
7000,98.82038072986737,0.0640073817457245
7100,98.77585342214859,0.07254492869484257
7200,98.80058544324788,0.05197683813123486
7300,98.88370749142332,0.058139656012733444
7400,98.80385235623314,0.06955314024500593
7500,98.8857753230179,0.0523312447520177
7600,98.8204039764631,0.07883448993849124
7700,98.69646598561039,0.07285178537820125
7800,98.90783146349007,0.06765443729383651
7900,98.82388112144872,0.05163969687643767
8000,98.91769048373231,0.0574368483851179
8100,98.90795308836393,0.05894991861626381
8200,98.95083702257007,0.0557813386014646
8300,98.93253133131194,0.049294132559834426
8400,98.84664659128383,0.07136181802223537
8500,99.00231784419472,0.06557687636294282
8600,99.00468963928625,0.052090596684113845
8700,99.07984856750537,0.04267897319654341
8800,99.08361752492225,0.050452161440315696
8900,99.02471197572531,0.05352659410749872
9000,99.03414767458823,0.04863609523333476
9100,99.04846257178951,0.057357946344226904
9200,99.01409213285423,0.05990223619322493
9300,99.04957688983619,0.0430405638160426
9400,99.00852292337899,0.04449496405406111
9500,99.03879646510691,0.06176885878190353
9600,99.12257063142759,0.044446499778039016
9700,99.13690584794307,0.04643397838313869
9800,99.12929046307293,0.04894260360808331
9900,99.13121071406081,0.04062211526352781
10000,99.1921461617071,0.04337428517439888


==> raw_data/a3_dense_cons_100_scatter_times.csv <==
column 1,column 2
1,10
1,10
1,10
2,10
3,10
3,10
4,11
4,12
4,11
5,20
5,10
6,12
6,19
7,10
10,11
10,11
11,12
11,21
12,11
12,19
12,12
12,11
13,22
13,22
13,23
13,13
14,12
14,20
15,14
15,12
15,19
15,23
16,11
16,13
16,10
17,32
17,12
17,28
18,22
18,32
18,20
18,23
19,22
19,13
20,36
21,14
21,24
21,43
21,24
21,30
21,36
23,33
23,22
23,35
24,35
24,44
24,32
25,34
26,14
26,23
26,12
27,41
27,24
28,32
28,24
29,37
29,41
31,49
31,25
31,43
32,54
32,21
32,33
33,26
34,54
36,34
36,35
37,45
37,53
38,44
38,46
39,25
39,38
39,54
39,65
39,21
39,27
39,42
40,33
40,44
41,26
41,46
42,46
42,41
43,33
43,25
44,24
44,49
44,52
45,62
47,38
47,32
47,38
47,51
48,45
48,62
48,34
48,45
48,37
48,24
48,39
48,59
49,44
49,57
49,35
49,37
50,65
51,49
53,67
54,50
54,62
54,47
55,48
55,55
55,78
55,45
55,50
56,40
57,46
57,47
57,74
58,51
59,58
59,55
59,68
60,58
60,82
60,73
60,58
61,55
61,55
62,69
64,67
64,58
64,39
64,65
66,73
66,88
66,82
66,46
66,58
67,73
67,69
67,36
67,68
68,62
68,85
69,95
69,58
70,89
71,67
71,43
72,56
72,65
72,64
72,75
72,86
73,73
73,58
73,59
73,102
73,68
74,68
74,58
74,62
74,59
75,67
76,77
77,84
77,47
77,75
78,108
78,63
78,70
79,89
79,88
79,71
80,69
80,81
80,98
80,62
81,77
82,71
82,87
82,116
83,87
83,72
83,81
84,47
84,90
84,82
85,78
85,69
85,117
86,76
86,81
87,75
87,128
87,97
87,87
88,80
89,72
91,80
91,76
92,97
93,86
93,79
93,116
93,69
93,96
94,104
94,92
94,87
95,93
96,52
96,138
97,97
97,80
97,105
98,85
98,62
99,90
99,108
99,96
99,96
99,84
101,100
101,85
102,91
102,88
102,108
102,86
103,120
103,60
104,113
105,86
106,96
107,103
107,86
108,120
108,72
110,86
110,102
111,81
111,99
113,98
114,100
114,126
114,69
114,103
115,131
116,113
116,118
116,121
117,85
117,111
118,105
119,94
119,101
120,100
120,112
121,112
121,101
121,121
122,95
123,128
124,121
124,134
124,111
124,111
124,113
125,106
126,115
126,95
126,92
126,130
127,112
127,127
129,124
129,83
130,121
130,97
131,107
131,101
131,115
131,124
132,139
133,107
133,98
133,121
133,145
134,142
134,107
134,102
135,111
135,127
135,56
135,128
136,101
136,107
136,150
137,120
138,138
138,120
138,154
139,143
139,172
140,118
140,155
140,135
141,174
141,131
142,127
142,140
142,69
142,134
143,146
144,121
144,75
144,122
145,78
145,101
145,112
146,117
146,110
146,141
147,141
147,114
147,131
147,103
147,121
147,182
148,86
148,138
148,138
148,118
149,159
149,132
149,88
149,120
150,149
150,113
150,127
150,129
150,185
151,113
151,138
151,170
152,154
153,139
153,77
153,133
153,128
154,149
154,133
155,137
156,139
156,91
157,152
157,121
157,147
158,128
158,112
158,88
159,195
159,120
160,133
160,146
161,150
162,154
163,129
163,136
164,138
164,140
164,124
164,171
165,166
165,148
165,99
166,137
166,143
166,100
167,94
167,155
168,121
169,131
170,178
170,137
171,143
171,155
171,142
171,207
171,164
172,157
175,172
175,132
176,135
177,153
177,165
177,132
178,168
179,160
179,154
180,156
181,136
181,176
181,140
181,176
182,175
182,144
183,161
183,145
184,154
185,119
185,155
185,168
186,184
186,228
186,187
187,194
187,175
187,137
187,164
187,148
187,162
188,145
188,157
189,187
189,167
191,158
191,140
191,175
192,164
192,173
192,176
193,222
194,207
194,145
194,167
194,107
194,114
194,146
195,140
195,157
195,124
195,150
195,161
196,167
197,152
198,168
198,192
199,170
199,254
199,157
200,180
200,130
200,175
201,163
201,172
202,145
202,192
202,184
203,170
203,175
203,171
204,203
205,168
206,183
207,100
207,179
208,160
208,186
208,182
209,188
210,210
210,162
210,115
211,210
211,163
212,169
212,164
213,160
214,158
215,166
215,186
215,165
215,174
215,194
216,196
216,194
217,153
217,149
217,181
217,225
217,250
218,209
218,166
218,176
218,179
218,208
219,169
219,196
219,210
220,259
221,191
221,194
222,177
222,205
223,168
223,199
223,204
223,208
223,181
225,202
225,181
225,208
225,193
226,188
226,181
227,215
227,133
227,176
228,228
230,177
231,196
231,118
232,231
232,191
232,216
232,269
233,173
234,193
234,187
235,177
235,222
235,193
236,190
237,124
237,224
237,197
238,210
239,208
239,200
239,178
239,156
239,231
240,123
240,276
240,227
242,201
243,184
243,278
243,174
244,228
244,236
245,181
246,219
246,200
247,165
248,205
248,213
249,211
250,204
251,201
251,222
251,287
251,227
252,137
252,203
253,220
253,196
253,242
253,231
253,195
253,144
254,177
254,195
254,236
255,196
255,198
256,241
256,200
256,184
256,150
256,184
257,197
257,205
257,168
257,192
258,228
258,228
259,201
259,162
260,205
260,149
260,239
260,204
260,235
261,229
262,220
262,214
262,220
263,223
263,239
264,218
265,298
267,209
267,222
267,194
267,209
268,230
268,210
269,242
269,242
271,205
271,247
271,176
271,251
272,215
272,214
272,214
273,181
273,214
273,287
274,257
275,222
276,171
277,243
277,204
277,233
278,226
279,226
280,240
280,217
280,249
280,185
280,215
282,217
282,248
282,217
282,316
282,269
283,237
284,241
284,270
285,247
285,227
285,197
286,232
286,176
287,251
288,227
288,218
288,185
288,153
288,209
289,242
289,210
290,260
290,238
290,240
290,185
290,273
290,225
291,235
292,235
292,250
292,134
292,219
293,254
293,255
293,247
294,264
294,235
296,237
296,221
296,241
296,238
296,231
297,220
298,269
299,204
299,274
299,233
302,237
302,212
302,265
302,225
303,261
303,227
303,196
304,240
304,162
304,150
304,329
305,246
305,287
305,259
306,239
306,286
307,266
307,208
308,270
308,218
308,242
309,291
309,277
309,259
309,284
309,273
309,255
310,230
311,206
311,224
312,271
312,259
312,233
313,278
314,270
314,245
314,330
314,219
315,248
315,267
315,257
315,285
318,233
318,241
319,243
319,254
319,264
319,238
319,265
319,225
321,242
321,269
321,248
322,330
323,255
324,273
324,236
324,352
324,224
326,278
327,291
328,203
328,288
330,208
330,300
330,292
330,265
331,256
331,176
331,345
331,264
332,265
332,207
332,255
334,283
334,257
334,268
334,260
335,261
336,305
336,276
337,295
337,222
337,242
338,241
338,184
338,275
339,273
339,304
339,168
340,308
340,266
340,367
341,278
341,225
341,309
341,289
342,324
342,299
343,266
343,303
343,274
345,228
345,271
345,279
345,283
346,250
347,289
348,285
348,311
348,179
349,290
349,380
350,258
351,231
351,241
352,308
353,300
353,270
353,384
353,266
354,299
354,252
354,314
355,318
355,307
356,290
356,275
357,320
357,264
357,257
357,277
358,300
358,267
358,306
358,227
358,242
358,302
359,298
360,241
361,280
361,331
362,293
362,303
362,287
362,276
363,292
363,292
363,373
364,306
365,230
365,191
365,320
365,255
366,247
366,184
367,272
368,347
369,307
369,348
370,305
370,189
372,280
372,313
372,320
373,337
373,261
374,274
375,253
375,246
375,304
376,258
376,281
376,297
376,331
377,345
377,187
377,263
377,296
378,292
378,228
379,335
379,315
380,334
380,321
380,297
380,291
381,238
382,331
382,325
382,297
382,350
383,268
383,310
384,328
384,299
385,235
385,399
385,314
385,348
386,311
386,270
387,277
387,277
387,288
388,344
388,282
388,243
388,272
389,201
389,293
389,318
390,351
391,336
391,336
391,288
391,313
392,311
393,270
393,250
393,341
394,347
394,220
395,283
395,328
396,308
397,361
397,277
397,250
397,347
397,293
397,288
398,316
398,292
399,303
399,224
399,400
399,354
400,294
401,342
401,361
402,362
402,330
403,320
403,299
403,281
403,333
405,300
405,329
406,251
406,312
406,322
407,296
407,303
408,302
408,219
409,286
410,349
410,322
411,287
412,322
412,324
413,256
414,318
414,234
414,314
415,263
415,405
415,317
416,360
416,321
417,245
417,237
418,377
418,330
419,376
420,305
420,369
420,310
421,257
422,355
422,316
422,249
423,265
423,335
423,287
424,327
424,332
425,306
426,330
426,350
426,329
427,333
427,353
427,303
428,365
428,271
428,258
429,342
429,241
429,316
429,312
430,289
430,374
431,367
431,315
431,265
431,409
432,352
432,305
433,344
433,275
433,387
433,253
433,224
433,317
434,296
434,339
434,269
434,330
434,345
434,320
435,371
435,337
436,308
436,307
436,340
436,268
436,257
437,305
437,284
439,405
439,322
439,283
440,238
441,378
442,287
443,318
444,304
444,332
444,341
445,368
445,349
445,398
445,336
446,266
447,346
447,305
447,324
447,362
447,307
448,341
449,356
449,426
449,330
450,326
450,246
451,327
453,314
453,268
453,368
454,317
454,370
455,430
456,359
456,280
456,372
456,339
456,377
456,318
457,369
457,375
458,339
458,278
458,347
459,381
459,403
459,357
460,382
460,361
460,317
461,383
461,341
462,380
462,303
464,339
464,343
465,315
465,354
466,287
466,404
467,357
467,368
468,397
468,305
469,332
469,391
469,348
469,374
469,358
469,437
469,351
470,389
470,361
470,387
470,376
471,337
471,286
471,419
472,345
472,295
472,332
474,427
475,354
475,381
475,382
476,368
476,271
476,446
477,362
477,337
477,385
477,426
478,386
479,346
479,290
479,380
480,427
480,361
480,396
480,339
481,398
482,365
482,334
482,356
482,374
483,349
483,337
484,338
484,249
485,401
485,313
485,356
486,345
487,368
487,383
488,373
488,353
488,382
488,386
488,386
489,351
489,393
489,394
490,330
490,338
492,320
493,385
493,348
493,348
494,390
495,351
495,259
496,315
496,336
496,379
497,388
497,307
497,363
497,348
497,394
498,438
498,288
498,407
500,388
500,356
501,356
502,350
502,321
502,277
502,401
503,387
504,407
505,434
505,341
505,362
506,304
506,357
506,353
506,401
507,382
508,385
508,402
509,377
510,375
510,338
510,357
510,399
511,361
512,390
512,336
513,365
513,388
513,361
514,406
514,412
514,364
514,420
514,347
515,383
515,424
516,399
516,380
516,396
517,394
517,296
517,419
519,384
519,402
520,433
520,256
521,434
521,395
521,367
521,411
521,426
521,286
522,359
522,408
524,308
525,336
525,372
526,398
526,380
526,362
526,420
527,405
527,386
527,430
529,400
529,430
530,305
531,395
531,305
531,347
532,424
532,409
532,415
533,380
533,345
533,434
534,366
534,403
534,445
535,279
536,428
536,400
537,369
538,426
538,324
538,361
539,394
539,371
539,408
539,433
540,459
540,422
540,460
541,363
542,339
542,388
543,393
544,402
544,425
544,457
544,363
544,412
544,427
545,406
545,331
546,390
546,433
546,382
548,386
549,340
550,433
551,411
551,345
551,286
551,368
552,390
552,386
552,361
554,426
554,437
555,405
555,337
555,400
555,474
555,411
555,412
556,454
556,402
556,435
556,422
559,387
559,398
560,450
560,442
562,428
563,395
563,397
563,343
564,448
565,426
565,409
565,393
565,432
565,358
565,450
566,449
567,427
568,424
568,411
569,432
570,448
570,408
570,380
571,435
571,428
572,462
573,356
574,430
574,291
575,369
575,446
576,392
576,381
577,426
577,420
577,463
578,420
578,316
579,413
580,443
580,429
581,377
581,422
584,406
584,431
584,326
584,338
587,445
587,436
587,428
589,414
590,431
590,414
590,387
592,432
593,290
594,341
594,384
595,440
597,340
598,383
598,419
600,419
600,335
601,437
601,406
602,374
603,418
603,401
604,439
604,464
604,354
604,409
606,303
607,414
609,432
610,382
610,383
611,432
611,381
612,368
614,397
614,415
615,408
617,324
618,379
618,421
619,466
620,422
621,428
622,392
623,394
624,356
624,323
624,419
626,395
626,428
628,397
629,352
631,449
631,401
631,365
632,390
632,424
633,363
634,455
636,434
636,356
637,393
637,435
638,459
639,408
640,408
641,442
645,462
649,355
651,450
654,378
655,410
656,385
659,468
660,392
660,445
661,401
662,423
662,383
663,317
665,390
665,395
665,419
666,418
667,449
670,456
670,471
670,357
670,423
672,445
673,392
675,336
676,360
676,391
677,418
679,440
680,397
684,421
685,415
687,420
689,395
690,426
691,399
691,474
693,408
696,375
697,423
697,431
698,423
699,391
700,406
700,431
705,415
706,370
706,453
707,403
708,461
708,495
709,408
710,450
711,444
715,435
716,456
717,502
718,453
720,418
725,420
728,417
728,426
728,370
730,397
731,392
738,455
740,380
742,388
748,406
750,423
752,444
754,445
754,438
767,482
769,465
770,499
774,429
776,403
779,435
786,432
795,497
801,448
807,439
810,435
815,438
819,465
822,472

==> raw_data/a3_dense_cons_100_times.csv <==
1,11.46666667,0.238449654
2,22.66666667,0.402101758
3,34.86666667,0.56269739
4,45.43333333,0.535376832
5,56.56666667,0.626398818
6,67.63333333,0.735758789
7,77.2,0.833770001
8,87.93333333,0.74576711
9,97.76666667,0.828630408
10,108.5,1.010007397
11,118.6333333,0.999405954
12,127.3,1.087177089
13,137.7,1.058246218
14,147.4,1.275408431
15,157.4666667,1.520536304
16,166.8333333,1.327934472
17,175.0666667,1.304222438
18,185.5333333,1.304927296
19,194.8333333,1.588090253
20,204.7666667,1.753606027
21,213.9666667,1.564317143
22,224.5333333,1.660032774
23,231.7666667,1.917663409
24,239.2333333,2.130071141
25,248.5333333,1.932024924
26,255.4,2.278636414
27,266.4666667,1.872200336
28,274.6333333,1.9525894
29,283.6666667,2.132039838
30,288.7,2.243329832
31,300.5666667,2.619416156
32,308.1666667,2.538024996
33,316.1,2.476255052
34,324,2.218003659
35,334.4,2.581810823
36,342.1,1.974172313
37,349.2333333,2.36482039
38,356,2.799014605
39,365.3,3.360059523
40,373.8,3.005894592
41,380.9333333,2.988458001
42,386.4666667,3.365386123
43,396.9333333,3.036533616
44,402.5666667,3.222294226
45,410.4666667,3.327604272
46,421.6,3.775480482
47,423.4666667,3.529427466
48,431.4,2.880213913
49,441.0333333,3.668907361
50,450.5666667,3.165432306

==> raw_data/a3_dense_cons_100_utilities.csv <==
1,97.02748147,0.352339863
2,93.81874577,0.500321842
3,90.67766597,0.574623397
4,88.11541324,0.584172596
5,85.10081037,0.704319505
6,82.51677093,0.811129704
7,80.34605205,0.785760709
8,77.71783493,0.719427186
9,75.32079234,0.80663941
10,73.16433118,0.800286129
11,71.40948728,0.79108063
12,69.20684701,0.908841855
13,67.12893524,1.019551468
14,65.3426975,1.112961229
15,62.8421521,1.059863458
16,60.69164774,1.124086656
17,59.23616539,1.092667015
18,58.01487311,1.130692819
19,56.5326203,1.162031007
20,54.81680119,1.236718119
21,53.7058901,1.328570834
22,51.89337974,1.288890284
23,50.72953958,1.27965604
24,49.45324312,1.279330901
25,48.67591311,1.263080351
26,47.66479007,1.220575594
27,46.62440855,1.154382419
28,45.95874028,1.213911758
29,44.99340735,1.13573487
30,44.39453582,1.11742937
31,43.45498643,1.132578161
32,42.71709478,1.122586689
33,41.44168951,1.176945465
34,40.65721233,1.146437046
35,40.16585294,1.136191784
36,39.61757808,1.186848532
37,38.61218398,1.216100506
38,37.84794375,1.30848575
39,37.13969701,1.247367762
40,36.49171203,1.213515492
41,35.92683156,1.190599387
42,35.45302027,1.216796104
43,34.96170118,1.221533787
44,34.06422389,1.15554419
45,33.07589988,1.143762783
46,32.45963016,1.0996813
47,31.85792571,1.082554207
48,31.16543492,1.104319349
49,30.57284571,1.129468598
50,29.79339613,1.018820506

==> raw_data/a3_path_length__times.csv <==
2,65.76666667,0.414349881
3,90.16666667,0.575522418
4,114.2666667,0.552805454
5,137.2333333,0.798969643
6,161.6666667,0.97241651
7,186.9333333,0.935793146
8,209.7666667,1.115907273
9,232.3666667,1.272596525
10,274.3666667,1.470384525
11,299.9,1.800606539
12,326.5333333,1.597939286
13,348.2,2.141757791
14,370.1,2.40705381
15,398.6666667,2.275473089
16,422.9666667,2.646395655
17,447.6333333,2.748242211
18,473.5333333,3.353068018
19,512.4666667,3.221598566
20,529.3333333,3.560102457
21,561.3333333,3.612345795
22,589.1333333,3.477260559
23,606.8333333,3.593763223
24,638.6333333,3.738425304
25,665.1666667,3.468771465
26,683.4666667,4.575480211
27,715.9666667,4.020774596
28,743.8,4.3787365
29,777.9666667,4.620166523
30,802.3,4.984377894
31,819.6,5.431834643
32,851.7,4.467545805
33,876.8666667,5.003385827
34,896.8333333,6.048479116
35,918.9333333,5.01467578
36,935.2666667,5.158618129
37,969.9,6.408749407
38,1021.966667,5.247765443
39,1041.7,6.037459693
40,1079.033333,5.627208804
41,1086.333333,6.251681766
42,1128.1,5.295052994
43,1141.166667,7.443902594
44,1161.9,7.321571027
45,1193.266667,6.691551258
46,1222.066667,7.110771065
47,1246.066667,7.319621455
48,1289.866667,7.516836785
49,1303.1,7.002848353
50,1318.066667,7.307677168

==> raw_data/a3_remove_st_cuts_.csv <==
100,28.56666667,0.252269393
200,53.66666667,0.39050022
300,79.83333333,0.542627353
400,106.9666667,0.638754775
500,145.5,1.908691554
600,172.5666667,1.32412047
700,200.5,2.054291835
800,230.0666667,2.002833242
900,258.6,2.533726527
1000,301.8666667,3.221955333
1100,330.0666667,4.05931123
1200,367.2333333,3.984649665
1300,393.0666667,4.326590687
1400,431.9,4.625106398
1500,477.0333333,5.528917363
1600,508.4666667,6.111931676
1700,536.1,5.887323221
1800,583,6.022181222
1900,622.5333333,7.34122877
2000,663.7,6.279715566
2100,700.1,7.492118464
2200,726.3666667,7.704825079
2300,738.6,9.356121605
2400,803.4,8.718668041
2500,832.7333333,12.14727001
2600,884.1,11.06639835
2700,921,10.56267556
2800,971.8333333,12.52465002
2900,1011.133333,12.22816923
3000,1044.833333,12.47720527
3100,1105.333333,10.90453173
3200,1173.166667,10.84075784
3300,1188.166667,16.40837208
3400,1233.833333,13.78447263
3500,1292.9,10.13124789
3600,1366.1,9.625558649
3700,1391.033333,9.710461633
3800,1441.933333,10.2132361
3900,1475.833333,12.75895749
4000,1528.8,12.34833508
4100,1557.4,13.90134369
4200,1603.2,12.73888066
4300,1665.7,7.645771125
4400,1756.833333,4.829050818
4500,1753.3,5.78049634
4600,1767.533333,4.399512338
4700,1797.433333,6.705578966
4800,1886.266667,5.878058428
4900,1933.8,8.067018136
5000,1963.1,14.89884282
5100,1993.533333,14.50728975
5200,2082.533333,8.554589188
5300,2124.466667,7.301351368
5400,2157.533333,10.76378916
5500,2184.2,11.3351655
5600,2216.666667,16.08414178
5700,2289.5,11.61476963
5800,2340.766667,6.478200994
5900,2401.933333,6.649506651
6000,2429.3,9.697866811
6100,2489.666667,6.801847844
6200,2524.866667,8.101331426
6300,2567.566667,7.213761328
6400,2601.033333,16.29981195
6500,2665.8,15.74205875
6600,2712.066667,18.00759312
6700,2731.066667,13.8643621
6800,2781.166667,26.74851305
6900,2877.166667,15.30247394
7000,2907.1,9.256293293
7100,2948.666667,7.826764181
7200,2972.8,8.491970514
7300,3053.166667,7.219718104
7400,3083.166667,12.1595791
7500,3102.333333,24.04250706
7600,3157.233333,15.84527801
7700,3253.366667,13.29933741
7800,3277.433333,10.17283777
7900,3313.866667,10.03118509
8000,3371.566667,9.797217918
8100,3392.4,25.40262454
8200,3427.966667,15.49137568
8300,3462.366667,21.88015861
8400,3478.866667,21.58148064
8500,3612.066667,9.725299787
8600,3613.3,15.53684164
8700,3642.2,11.78469688
8800,3673.333333,19.96366431
8900,3786.466667,19.76823955
9000,3938.2,10.72449125
9100,4031.166667,8.458564772
9200,3997.066667,9.043945499
9300,4006.333333,32.83449732
9400,4111.6,13.14626821
9500,4133.766667,16.80494477
9600,4196.766667,15.36870109
9700,4183.266667,20.49709446
9800,4146.133333,32.6773405
9900,4216.533333,36.31353673
10000,4231.7,40.77711072

==> raw_data/a3_sparse_cons_100_times.csv <==
1,5.133333333,0.063124277
2,9.933333333,0.106494113
3,15,0.107211253
4,20.66666667,0.226585516
5,26.03333333,0.237241491
6,31.33333333,0.259678552
7,35.73333333,0.287411489
8,39.9,0.340216294
9,45.1,0.289073033
10,50,0.342405285
11,54.8,0.340385177
12,59.26666667,0.386357387
13,63.8,0.413563154
14,68.9,0.413424165
15,72.93333333,0.495806167
16,78.46666667,0.464197078
17,82.06666667,0.412264097
18,86.86666667,0.441349376
19,90.86666667,0.535484169
20,96.06666667,0.659036799
21,100.2333333,0.586600048
22,104.7333333,0.55072227
23,108.9666667,0.732627665
24,113.3,0.695056435
25,118.0666667,0.722278218
26,121.2,0.767740378
27,126.7333333,0.796448053
28,131.3333333,0.769136452
29,135.3666667,0.832505336
30,138.5666667,0.948905399
31,142.5333333,0.920686068
32,147.5666667,0.760646025
33,152.4333333,0.790290698
34,155.4666667,0.897932918
35,158.6666667,0.933825814
36,162.6666667,0.938736413
37,166.1666667,0.934748517
38,171.9,1.13294449
39,176.1,0.782495272
40,178.9333333,0.672844935
41,183.2,0.950982553
42,186.2666667,0.925914687
43,191.3666667,0.983172595
44,192.9666667,1.032220387
45,198.6666667,1.030939013
46,204.0666667,1.258473198
47,207,1.112106834
48,211.0333333,1.026637557
49,214.7333333,1.151643836
50,220.2,1.101096632

==> raw_data/a3_sparse_cons_100_utilities.csv <==
1,97.7885597,0.31802013
2,95.07920484,0.349514165
3,92.67183967,0.571746675
4,90.59908201,0.568252158
5,88.58786755,0.744510002
6,86.50091245,0.70309418
7,84.46814601,0.685085994
8,82.98084886,0.661788303
9,80.98883353,0.651448055
10,78.99257123,0.6479727
11,77.5877161,0.653424476
12,75.68787431,0.609460019
13,73.88499739,0.659819054
14,71.75206352,0.647254198
15,69.53787254,0.739496894
16,67.98497298,0.776486986
17,66.05390773,0.980603503
18,64.08007008,1.028145895
19,62.41618932,1.012599465
20,60.67026626,0.976916272
21,58.99056787,0.988878176
22,57.47394288,0.995072457
23,56.09283282,0.984918275
24,54.90729836,1.027699656
25,53.03708507,0.998516744
26,51.54088167,0.920245664
27,49.72822775,0.85362285
28,47.90819665,0.827344503
29,46.47759674,0.87633233
30,44.84930699,0.886607354
31,43.02135709,0.934265664
32,41.82623937,0.967771913
33,40.89424494,0.935621696
34,39.30276211,0.925283993
35,38.12630073,0.97209745
36,37.15849828,0.96619404
37,35.80480614,0.962918923
38,34.16899131,0.977872394
39,32.68550396,0.984667986
40,30.86971861,0.95219832
41,29.48105892,0.942220329
42,27.91777811,0.898282115
43,26.69338199,0.845040019
44,25.33262357,0.919072129
45,23.88798599,0.902160162
46,22.66852805,0.949392595
47,21.66861867,0.924674632
48,20.49179638,0.978514624
49,19.23053163,1.045244357
50,18.30773454,1.114327669

==> raw_data/a3_sparse_cons_times.csv <==
1,52.36666667,0.360342536
2,103.2666667,0.982529381
3,152,1.134617258
4,201.0666667,1.531983414
5,263.6,2.039044175
6,312.9333333,1.632946236
7,362.9666667,2.15464392
8,406.2666667,2.675960815
9,460.1333333,3.724023696
10,522.5666667,2.688709186
11,570.8666667,4.314033058
12,619.1666667,4.441984472
13,670.2666667,4.955418104
14,725.3666667,4.319558123
15,784.8,5.079460556
16,840.7333333,4.452800574
17,889.2,5.259561627
18,933.4,5.144933899
19,974.7666667,6.922673614
20,1030.566667,6.002237769
21,1093.433333,7.070366089
22,1150.1,6.105650294
23,1177.2,8.590478557
24,1242.466667,8.145760245
25,1286.133333,9.243914846
26,1359.766667,8.706805811
27,1407.3,9.368957056
28,1454.4,11.64253004
29,1519.133333,8.475893244
30,1552.666667,10.44463601
31,1609.066667,9.333037762
32,1671.3,11.11911991
33,1727,10.13472465
34,1746.866667,12.44054673
35,1802.733333,10.60014458
36,1835.366667,11.88909317
37,1918.433333,11.15323605
38,1962.933333,13.06473127
39,2003.1,14.54215829
40,2049.133333,12.76252897
41,2076.733333,14.46199405
42,2142.866667,14.91190478
43,2237.466667,12.42834481
44,2289.833333,12.96663121
45,2326.8,18.03045954
46,2367.4,15.66631939
47,2357.633333,18.65374039
48,2444.666667,15.37503076
49,2470.633333,17.45743482
50,2550.866667,17.26685306

==> raw_data/a3_sparse_cons_utilities.csv <==
1,99.72583116,0.040914704
2,99.46492179,0.074973637
3,99.23511911,0.085869623
4,99.04929982,0.089304126
5,98.85334722,0.095562068
6,98.58797912,0.094356381
7,98.39941815,0.0862572
8,98.18958582,0.088145826
9,98.04192342,0.089386113
10,97.80565003,0.089366917
11,97.57563775,0.101138449
12,97.32989437,0.106852801
13,97.05489949,0.099365481
14,96.87149122,0.101495576
15,96.65309445,0.118779205
16,96.43859276,0.129874124
17,96.21265661,0.139357806
18,96.03661583,0.143089158
19,95.78648908,0.144944907
20,95.592406,0.150813828
21,95.3519154,0.148912091
22,95.13124676,0.156326422
23,94.87234176,0.155337685
24,94.66830748,0.158068323
25,94.41692957,0.172163381
26,94.18198872,0.176578595
27,93.98594443,0.180293072
28,93.79031533,0.181304687
29,93.52731937,0.173541028
30,93.33180448,0.175260346
31,93.12943857,0.179031061
32,92.94171408,0.175018142
33,92.75962454,0.17591756
34,92.55797641,0.178317147
35,92.38029875,0.173939231
36,92.20738948,0.176986448
37,91.95130861,0.179320523
38,91.73564961,0.198515871
39,91.52570274,0.199771133
40,91.29836414,0.197861676
41,91.05509601,0.195423866
42,90.82098166,0.203975432
43,90.58646109,0.203982409
44,90.35674751,0.200911499
45,90.16372235,0.191042342
46,89.93728648,0.193016806
47,89.74206925,0.199008928
48,89.52927188,0.19003615
49,89.33488659,0.189591852
50,89.10929142,0.19828928

==> raw_data/a3_utilities.csv <==
100,80.97712404166398,0.6096425520943665
200,89.57191726091696,0.3639622780977782
300,92.86158609389496,0.3262300243259132
400,95.04330334583513,0.22144660931231985
500,95.87541751798786,0.15858476515931144
600,96.31523123278494,0.14150112298036335
700,96.77836642296705,0.12575069797377222
800,97.5188133327947,0.09353911187708634
900,97.41057226824526,0.07917233007649903
1000,97.88881059423824,0.07951314888896072
1100,97.91588182966147,0.08602752226512939
1200,98.10304492080708,0.08892169104993679
1300,98.46022315223124,0.07326310335058017
1400,98.50393695389383,0.07057080427976617
1500,98.4506804187691,0.06804331318350462
1600,98.6345408965664,0.07121363721293476
1700,98.69063256011324,0.06435350437167434
1800,98.83076035066844,0.058933501862143634
1900,98.78549244310004,0.04409500609855482
2000,98.94104654519336,0.054034900489368744
2100,98.92373633026018,0.05194821217419409
2200,98.9915309780894,0.0499045844217156
2300,99.01657870535395,0.037602678599612784
2400,99.09401458559608,0.03810411657805793
2500,99.03786983458988,0.04156771001751766
2600,99.10499259185943,0.0440959035283663
2700,99.11297010939826,0.04274498384226848
2800,99.24817050016969,0.03449940509760267
2900,99.28118675325499,0.03934184691174693
3000,99.26422248603014,0.0370406999931378
3100,99.28882592158972,0.03774127151675407
3200,99.28793002531633,0.03149981079425148
3300,99.34834893113748,0.028127194200807965
3400,99.3621434315223,0.019104379352159175
3500,99.36799011361714,0.027170086632211668
3600,99.37288920995682,0.03191738468561005
3700,99.37707012986174,0.02564134165613841
3800,99.4316619591532,0.024533829098439822
3900,99.43521210618263,0.022470636119147146
4000,99.41814876151392,0.02989594000438491
4100,99.4589811352178,0.027364694951667354
4200,99.49344082308211,0.024273878424952322
4300,99.4514379213683,0.026364055982739647
4400,99.47090808452486,0.02360899177947724
4500,99.49337458536927,0.025587975723098445
4600,99.50329748900525,0.018226436450457607
4700,99.54321710077232,0.015854547252151432
4800,99.53667501348187,0.02247980728724877
4900,99.53748603452256,0.026541984439957315
5000,99.53562549535627,0.02214742781871128
5100,99.55736076894287,0.021242705918851766
5200,99.58961258126168,0.016842426429733465
5300,99.5929638380566,0.018305888429431177
5400,99.61191214901615,0.021752576501088843
5500,99.60107435630985,0.016770191541244418
5600,99.5945056016844,0.01578982188373831
5700,99.59916798587126,0.01634961524959312
5800,99.60339825287434,0.018052199195788703
5900,99.63793798911676,0.01397002368223613
6000,99.64556740070984,0.016637534165352838
6100,99.62316290760721,0.015448042855059293
6200,99.64177967951065,0.012045910862470378
6300,99.63423279938033,0.01337096581913219
6400,99.6206945156732,0.025628626968652427
6500,99.62141909086732,0.01641975814461722
6600,99.68817391691714,0.014592173327719988
6700,99.67742774697705,0.01201916833330761
6800,99.67976412751246,0.013483054744554166
6900,99.67399403537011,0.013059403931235595
7000,99.66417042745962,0.01224930224831432
7100,99.69326968183472,0.013844094734136198
7200,99.68700514548135,0.013888518875548218
7300,99.69811579735558,0.013082722260969841
7400,99.69647978415806,0.01381630420032635
7500,99.70822054466112,0.011544438434816751
7600,99.68689472363076,0.01609068385351116
7700,99.70796862682388,0.01435625284653413
7800,99.71205329225539,0.01349913155475014
7900,99.71842609264132,0.013441377856084291
8000,99.67858061348602,0.012353618063147569
8100,99.73211319771023,0.012567517794273267
8200,99.72290636554209,0.013673667577852875
8300,99.73335653111623,0.011908048484575145
8400,99.7478940609173,0.012519648944567769
8500,99.74274386409728,0.010932892060715143
8600,99.7417626743743,0.012392515051015301
8700,99.74884743528351,0.015014549275611253
8800,99.7580305112845,0.011435407281459201
8900,99.74959623428656,0.015072946355484479
9000,99.73461147338885,0.011686711597714342
9100,99.75930873399516,0.010451456558411332
9200,99.74882829610156,0.012240905477086152
9300,99.76453301219175,0.015614066442260982
9400,99.74819427829807,0.012619692339454158
9500,99.76565609714353,0.011362297475275023
9600,99.76694443804381,0.010761607503930494
9700,99.76246854300685,0.009634624647951966
9800,99.74341846543355,0.010529387632861485
9900,99.79333613275367,0.008895572456432604
10000,99.79033311804295,0.008435411285397687


==> raw_data/a4_dense_cons_100_scatter_times.csv <==
column 1,column 2
1,2510
1,2842
1,2233
2,6833
3,2235
3,3210
4,2206
4,2140
4,2357
5,2693
5,7705
6,2159
6,2465
7,3374
10,2846
10,2660
11,2889
11,4126
12,2687
12,2648
12,3059
12,2262
13,2473
13,2489
13,3191
13,4791
14,4620
14,2902
15,2859
15,4789
15,5098
15,2448
16,2974
16,3004
16,8393
17,3061
17,3017
17,3368
18,3012
18,3233
18,2831
18,2649
19,2229
19,2575
20,3250
21,5958
21,2784
21,3224
21,4154
21,9055
21,3397
23,2874
23,3260
23,3283
24,2953
24,6539
24,3467
25,5165
26,2129
26,5668
26,3313
27,4378
27,2558
28,2978
28,2819
29,3389
29,8882
31,3201
31,6593
31,3112
32,6094
32,3490
32,3535
33,3855
34,5298
36,6529
36,3679
37,3039
37,3668
38,4722
38,2750
39,6162
39,5218
39,4572
39,3922
39,2499
39,3364
39,6330
40,5092
40,5747
41,2767
41,4004
42,3631
42,3628
43,2431
43,2525
44,4799
44,2820
44,4267
45,3660
47,3012
47,3283
47,5793
47,3700
48,3747
48,4141
48,5090
48,3629
48,3001
48,4783
48,2934
48,4500
49,3299
49,3450
49,7493
49,3716
50,4852
51,4050
53,3583
54,4181
54,3649
54,10145
55,7858
55,3169
55,8020
55,3500
55,10654
56,5918
57,3325
57,3614
57,4370
58,9179
59,6658
59,4859
59,3563
60,4174
60,4769
60,7675
60,3434
61,3073
61,3616
62,3614
64,5608
64,4674
64,2775
64,4225
66,6005
66,4164
66,4395
66,8327
66,10610
67,5875
67,5237
67,2976
67,4253
68,9536
68,4151
69,6560
69,5703
70,9174
71,5439
71,3102
72,3477
72,4893
72,3321
72,3814
72,3809
73,4966
73,4607
73,3823
73,4606
73,6872
74,6571
74,3693
74,3544
74,11786
75,4987
76,4280
77,4933
77,3940
77,8850
78,9254
78,3864
78,4621
79,7400
79,8192
79,6406
80,7015
80,6054
80,8997
80,3492
81,4401
82,5457
82,3495
82,10041
83,9368
83,6507
83,4983
84,3098
84,4371
84,12087
85,6433
85,3561
85,5147
86,4296
86,4098
87,3283
87,8999
87,4325
87,4426
88,5207
89,4563
91,5716
91,3757
92,12095
93,5556
93,4295
93,5325
93,4143
93,3554
94,8959
94,4588
94,8065
95,4439
96,7660
96,5804
97,10224
97,8402
97,6610
98,6529
98,7458
99,6760
99,5258
99,4600
99,10440
99,3538
101,5812
101,3483
102,3743
102,5633
102,4917
102,5192
103,9569
103,3918
104,4988
105,4172
106,6805
107,8566
107,10449
108,7031
108,4495
110,4779
110,6057
111,6548
111,10395
113,4320
114,6299
114,5151
114,3848
114,5302
115,10671
116,3925
116,4663
116,10876
117,4057
117,10530
118,8722
119,5955
119,5673
120,4501
120,6034
121,7812
121,4134
121,10514
122,6521
123,7005
124,10329
124,9732
124,4178
124,4495
124,7710
125,7792
126,6307
126,5472
126,11416
126,8881
127,4236
127,6294
129,6012
129,5719
130,5395
130,4620
131,7009
131,5520
131,4546
131,6206
132,11738
133,6022
133,5700
133,8435
133,10680
134,7713
134,6438
134,7627
135,6780
135,8286
135,3887
135,8413
136,6007
136,6618
136,5635
137,4557
138,6970
138,4406
138,6531
139,8001
139,5598
140,4880
140,9617
140,4474
141,7906
141,8041
142,8506
142,6091
142,4299
142,8427
143,6001
144,4509
144,3578
144,4743
145,3911
145,9649
145,3891
146,7911
146,7333
146,6512
147,8389
147,5021
147,9735
147,5925
147,6294
147,6378
148,7553
148,5397
148,9297
148,9609
149,10239
149,6047
149,8180
149,4439
150,7381
150,4523
150,5336
150,10855
150,5601
151,6916
151,11597
151,9299
152,5519
153,8614
153,6062
153,5015
153,11882
154,8255
154,5192
155,5151
156,7536
156,6359
157,8416
157,5974
157,8607
158,6990
158,6543
158,5449
159,9752
159,5375
160,9290
160,7560
161,8099
162,5286
163,7438
163,8325
164,5513
164,5561
164,6971
164,7212
165,11201
165,5246
165,8689
166,6589
166,6022
166,5727
167,5645
167,7281
168,4543
169,4483
170,5640
170,11413
171,5956
171,6444
171,8791
171,11209
171,4974
172,9946
175,6230
175,6568
176,9971
177,9547
177,8100
177,6098
178,10525
179,6424
179,8312
180,9035
181,6601
181,9557
181,7347
181,6003
182,5854
182,5798
183,8320
183,9629
184,8512
185,5949
185,6015
185,6420
186,9183
186,7801
186,9459
187,6000
187,8622
187,8545
187,7036
187,8638
187,8600
188,6394
188,11169
189,10812
189,7417
191,5149
191,5346
191,8439
192,6173
192,6330
192,7307
193,10278
194,6271
194,6995
194,7312
194,11383
194,4565
194,5121
195,7103
195,7648
195,6016
195,5876
195,5538
196,10633
197,9922
198,6663
198,8651
199,5358
199,11451
199,5342
200,9118
200,4689
200,8187
201,10596
201,4968
202,7157
202,9693
202,6489
203,6346
203,11056
203,9310
204,6532
205,9044
206,6337
207,8170
207,4862
208,7664
208,11928
208,9040
209,6896
210,11822
210,7062
210,5349
211,9294
211,15526
212,11195
212,7332
213,6811
214,5497
215,7086
215,6398
215,10988
215,5754
215,6755
216,9506
216,5917
217,6879
217,7332
217,12703
217,9729
217,7632
218,10610
218,7948
218,11373
218,8120
218,6435
219,11610
219,5687
219,9732
220,7607
221,6509
221,12725
222,7704
222,10198
223,8797
223,6492
223,7092
223,5670
223,8386
225,5894
225,5318
225,8869
225,10901
226,8230
226,8333
227,7249
227,5737
227,9101
228,9718
230,5838
231,10904
231,4673
232,9793
232,7419
232,13059
232,8516
233,7835
234,10020
234,6478
235,10490
235,7414
235,8862
236,8156
237,12484
237,6076
237,10638
238,6538
239,9096
239,8998
239,7725
239,7184
239,6689
240,5012
240,7591
240,9654
242,10148
243,11099
243,8211
243,11583
244,12308
244,10007
245,12470
246,9339
246,8409
247,7009
248,6439
248,8845
249,8663
250,9178
251,11583
251,7706
251,8168
251,11783
252,10717
252,8813
253,6474
253,11217
253,7603
253,11798
253,8013
253,7375
254,9801
254,5500
254,8916
255,11286
255,6395
256,11660
256,6534
256,8119
256,14001
256,12882
257,10506
257,12186
257,6611
257,13353
258,7394
258,6645
259,10054
259,6712
260,10899
260,12458
260,7399
260,8257
260,9523
261,7911
262,7026
262,11991
262,8052
263,6547
263,8084
264,11723
265,7491
267,9174
267,6556
267,7987
267,5147
268,6493
268,13232
269,7234
269,8637
271,7675
271,7840
271,7061
271,8942
272,10939
272,7811
272,8589
273,6310
273,12021
273,10863
274,13359
275,12444
276,13390
277,6614
277,9753
277,14208
278,8887
279,8145
280,6400
280,11343
280,10620
280,6402
280,11405
282,9486
282,7243
282,6224
282,7504
282,8802
283,12153
284,8456
284,12375
285,6466
285,5969
285,5857
286,6826
286,12058
287,7362
288,11162
288,11249
288,9263
288,6323
288,6778
289,7325
289,6106
290,7519
290,9659
290,12794
290,14205
290,6664
290,9119
291,6372
292,10566
292,7178
292,8197
292,9469
293,6601
293,9896
293,12314
294,6500
294,5250
296,10733
296,9987
296,7423
296,12771
296,13299
297,7485
298,10708
299,6265
299,9049
299,9107
302,11645
302,13726
302,11557
302,8161
303,11353
303,10011
303,6439
304,6824
304,6970
304,7727
304,8615
305,13990
305,8931
305,10313
306,6926
306,8741
307,7003
307,6688
308,8579
308,6736
308,5999
309,6883
309,8641
309,11903
309,9784
309,6834
309,11316
310,10635
311,10288
311,12490
312,7554
312,10217
312,12536
313,10382
314,14041
314,7822
314,8694
314,9399
315,10958
315,9989
315,11216
315,8565
318,8228
318,6376
319,10398
319,13824
319,6723
319,10336
319,6994
319,13252
321,12284
321,8472
321,12689
322,12121
323,14088
324,7205
324,6651
324,8898
324,10522
326,6884
327,7348
328,6760
328,11909
330,6666
330,15272
330,6605
330,6666
331,11605
331,7448
331,8778
331,9751
332,11204
332,11197
332,11253
334,10363
334,11497
334,7819
334,13534
335,6477
336,6822
336,11590
337,9513
337,13745
337,8179
338,8789
338,6854
338,7124
339,11862
339,15739
339,9393
340,7234
340,10321
340,10414
341,7671
341,7230
341,14127
341,10248
342,7275
342,10339
343,10527
343,15144
343,10627
345,11074
345,10931
345,9996
345,13991
346,7702
347,11082
348,11214
348,13591
348,9438
349,10782
349,7674
350,6984
351,10154
351,12666
352,9894
353,9916
353,12893
353,11473
353,10399
354,10897
354,7775
354,11899
355,15253
355,7207
356,6912
356,7707
357,7347
357,13402
357,12544
357,13661
358,10449
358,11369
358,11493
358,9582
358,13062
358,13935
359,10522
360,12429
361,11172
361,12888
362,10260
362,10788
362,14522
362,7271
363,11130
363,8676
363,9368
364,10798
365,14263
365,7892
365,15380
365,13825
366,12421
366,7688
367,12038
368,7308
369,10841
369,10137
370,11831
370,6300
372,14052
372,14048
372,13832
373,15688
373,13622
374,17654
375,8089
375,7313
375,12427
376,8436
376,11706
376,13163
376,7820
377,7291
377,7434
377,8152
377,7285
378,14169
378,11234
379,11523
379,14424
380,10526
380,11481
380,11295
380,7275
381,11740
382,8766
382,11495
382,12066
382,10502
383,8263
383,8012
384,10264
384,14646
385,13603
385,9133
385,7186
385,7908
386,13995
386,13438
387,16421
387,11605
387,17488
388,9733
388,8298
388,10209
388,8506
389,11217
389,13047
389,7722
390,7266
391,9899
391,8021
391,14745
391,7339
392,7573
393,8296
393,10805
393,15248
394,14928
394,13447
395,12943
395,12753
396,6875
397,11216
397,13446
397,7619
397,14215
397,7802
397,13952
398,15202
398,10718
399,17550
399,10481
399,9182
399,10472
400,14289
401,9959
401,13701
402,11517
402,15867
403,10478
403,16214
403,12658
403,11499
405,8218
405,7961
406,13859
406,11439
406,7624
407,9638
407,17685
408,13175
408,6249
409,12897
410,10987
410,9773
411,8373
412,11063
412,7064
413,13541
414,10152
414,9790
414,13986
415,7573
415,9316
415,7602
416,10789
416,13544
417,9814
417,10111
418,14472
418,7594
419,11028
420,12268
420,13750
420,13995
421,7386
422,11254
422,10438
422,9915
423,7759
423,8293
423,13982
424,17597
424,13424
425,8242
426,8875
426,8261
426,7708
427,13116
427,15500
427,7604
428,10633
428,13158
428,11712
429,9495
429,7034
429,14368
429,14464
430,8985
430,13181
431,10904
431,12634
431,13437
431,7955
432,11415
432,7805
433,11819
433,12606
433,9712
433,9849
433,6958
433,11122
434,9336
434,11055
434,7518
434,17636
434,7458
434,13089
435,10339
435,14888
436,16183
436,9924
436,7493
436,13012
436,12049
437,8693
437,7533
439,10430
439,16463
439,14367
440,6912
441,13691
442,7013
443,16493
444,7760
444,8455
444,7746
445,7944
445,8445
445,9232
445,13501
446,7986
447,10212
447,13593
447,15292
447,12511
447,10263
448,10702
449,12036
449,10228
449,8924
450,11603
450,8894
451,8093
453,15924
453,13878
453,8872
454,13205
454,11489
455,8409
456,15114
456,7599
456,13289
456,8203
456,8850
456,11036
457,13216
457,10442
458,10415
458,10204
458,13096
459,12248
459,11311
459,7744
460,7635
460,12347
460,14960
461,14957
461,14025
462,10795
462,14245
464,15050
464,16938
465,10791
465,8207
466,11273
466,10529
467,14477
467,12691
468,10732
468,10608
469,14299
469,15275
469,14224
469,9127
469,10236
469,8961
469,14603
470,11487
470,15019
470,7623
470,8343
471,8887
471,12427
471,8752
472,8791
472,11413
472,10300
474,8960
475,16370
475,14767
475,10459
476,12468
476,10565
476,8245
477,8493
477,8599
477,13918
477,9077
478,10616
479,15726
479,12033
479,8512
480,10807
480,11563
480,8688
480,10421
481,8988
482,15310
482,8814
482,17554
482,10002
483,10798
483,11420
484,12585
484,11824
485,10772
485,14885
485,11157
486,10124
487,16817
487,11655
488,14641
488,9134
488,11490
488,14053
488,10406
489,10009
489,9480
489,8994
490,14344
490,10124
492,13274
493,16668
493,11640
493,17778
494,8437
495,9974
495,8608
496,13938
496,9883
496,14319
497,11247
497,13572
497,9257
497,13233
497,8795
498,10812
498,12427
498,10933
500,15319
500,7507
501,12021
502,10629
502,7960
502,7657
502,9257
503,16792
504,8541
505,10908
505,12176
505,10111
506,7981
506,12895
506,8763
506,8680
507,10632
508,9375
508,8257
509,8463
510,11143
510,14632
510,12572
510,14365
511,12567
512,14557
512,15397
513,10511
513,11961
513,11513
514,11545
514,8852
514,14672
514,10717
514,7581
515,10552
515,8992
516,9292
516,11421
516,9704
517,13780
517,10351
517,10569
519,9867
519,8468
520,10690
520,9006
521,11580
521,11549
521,8332
521,15121
521,13807
521,8560
522,8453
522,10113
524,12826
525,13231
525,11863
526,10711
526,7596
526,15065
526,9494
527,8271
527,12169
527,8865
529,10700
529,10082
530,8958
531,9583
531,12316
531,15473
532,8797
532,8672
532,9120
533,8466
533,11247
533,10311
534,10647
534,11703
534,10226
535,9374
536,11809
536,8352
537,15497
538,8375
538,9949
538,7805
539,10715
539,11947
539,13412
539,14314
540,10890
540,8631
540,10264
541,12031
542,15836
542,11562
543,12700
544,11072
544,10396
544,10313
544,14755
544,7637
544,8955
545,11073
545,8296
546,11516
546,8627
546,17880
548,10140
549,14817
550,8996
551,11000
551,12188
551,7242
551,16485
552,11652
552,10992
552,13025
554,8286
554,9005
555,11403
555,8736
555,18044
555,9594
555,8617
555,10239
556,10150
556,9933
556,9534
556,11107
559,17999
559,7970
560,11031
560,14019
562,8230
563,9138
563,12111
563,15510
564,8798
565,10673
565,11759
565,15033
565,9052
565,14188
565,8103
566,8758
567,8747
568,9839
568,11349
569,8758
570,8436
570,8008
570,10081
571,10968
571,11163
572,13930
573,11590
574,9620
574,12109
575,12162
575,10282
576,18113
576,15512
577,11176
577,11018
577,8333
578,10569
578,10271
579,8528
580,10932
580,17905
581,14625
581,11567
584,10985
584,8360
584,12307
584,12173
587,10635
587,8270
587,10348
589,12295
590,10791
590,14959
590,10465
592,8794
593,9070
594,8211
594,11575
595,11054
597,8534
598,14004
598,11741
600,11238
600,8408
601,10022
601,10147
602,12042
603,8640
603,8649
604,9934
604,11628
604,10852
604,9797
606,9492
607,12186
609,15316
610,8956
610,8676
611,11083
611,9952
612,11936
614,11437
614,8139
615,11186
617,6757
618,14445
618,9962
619,12388
620,11227
621,11796
622,12344
623,9508
624,9023
624,7256
624,10187
626,11377
626,10310
628,12618
629,10908
631,9218
631,12182
631,10928
632,14362
632,11602
633,10733
634,10521
636,11953
636,10894
637,8507
637,10319
638,12767
639,9277
640,8510
641,12179
645,11870
649,8333
651,9046
654,7985
655,10821
656,10522
659,9634
660,14046
660,10199
661,12774
662,11004
662,15472
663,10072
665,12282
665,8054
665,8903
666,8921
667,11134
670,12177
670,10132
670,9988
670,8246
672,12564
673,11552
675,10500
676,8143
676,15869
677,15467
679,9449
680,10316
684,9179
685,9328
687,9105
689,11337
690,12523
691,12818
691,12340
693,10984
696,8158
697,10834
697,12919
698,10509
699,14124
700,13003
700,11039
705,13189
706,10284
706,16406
707,13390
708,10471
708,9114
709,11214
710,10676
711,9333
715,7910
716,11153
717,9095
718,9949
720,11362
725,8038
728,11390
728,9391
728,10393
730,10005
731,13955
738,8668
740,9868
742,12074
748,12116
750,8383
752,9793
754,11181
754,8751
767,8877
769,14470
770,12267
774,15725
776,12028
779,11533
786,10480
795,14375
801,10396
807,9241
810,9197
815,11289
819,14153
822,12116

==> raw_data/a4_dense_cons_100_times.csv <==
1,3487.633333,307.9992704
2,3444.466667,218.7571095
3,3971.066667,283.2050796
4,5004.4,413.9367201
5,4878.766667,405.230131
6,4762.833333,249.0209477
7,5758.866667,346.2129194
8,5750.3,385.7410755
9,6587.933333,406.5639052
10,6575.6,376.6119153
11,6774.566667,394.895338
12,7199.266667,412.3943931
13,7880.333333,367.6162865
14,7355.433333,351.3709952
15,7674.466667,349.90914
16,8378.9,452.7978929
17,8235.3,399.7431191
18,8268.666667,408.3070918
19,8550.466667,433.3871268
20,9218.533333,429.3000739
21,8953.4,430.8458924
22,9914.6,415.348815
23,9493,418.4485714
24,9563.433333,402.6645153
25,9735.633333,468.3852194
26,9817.666667,465.9530866
27,9960.333333,388.151269
28,10144.06667,521.9107136
29,10778.83333,535.3643256
30,10596.5,531.035914
31,11227.36667,554.6739199
32,10959.86667,569.8074039
33,11712.5,541.2313945
34,11485,512.0985694
35,11381.16667,518.9216495
36,10914.16667,510.9152573
37,11521.33333,531.2372856
38,11756.63333,488.7448044
39,11347.06667,444.6485347
40,11414.16667,494.3631851
41,11758,485.7727178
42,11074.3,486.2972157
43,11258.96667,433.5635299
44,10738.4,360.2268462
45,10988.1,374.4762606
46,10246.06667,289.2025577
47,10100.93333,281.227081
48,10808.33333,370.7093521
49,10308.5,298.2421787
50,10633.5,290.4727053

==> raw_data/a4_dense_cons_100_utilities.csv <==
1,97.02748147,0.352339863
2,93.839719,0.50260763
3,90.70036763,0.573840257
4,88.25044503,0.571129834
5,85.5938266,0.677774394
6,83.43853974,0.752200783
7,81.42466098,0.685451778
8,78.92036833,0.630026506
9,76.52409395,0.744282966
10,74.64175389,0.762031108
11,72.91737028,0.717215001
12,70.87548656,0.800037926
13,68.94017182,0.919907208
14,67.71973215,0.896994484
15,65.39935741,0.919491623
16,63.63216822,0.941919469
17,62.55648693,0.954239743
18,61.37508676,1.021595033
19,59.98346866,1.016240426
20,58.72604996,0.96036459
21,57.64152764,1.066445804
22,55.75963005,1.007179168
23,54.99029957,1.016470051
24,54.06326603,1.056661978
25,53.16698499,1.034873564
26,52.57641705,0.972451958
27,51.67704135,0.956854682
28,51.01057648,0.998433261
29,50.18800275,0.958770772
30,49.37619493,0.977863108
31,48.22675664,1.001534967
32,47.32014927,1.102099056
33,46.31268537,1.164495665
34,45.30391837,1.104391304
35,44.62986698,1.174448435
36,43.51994425,1.263635602
37,42.41782118,1.320257681
38,41.94103408,1.271894325
39,41.22408487,1.208318602
40,40.65362429,1.180026972
41,40.21857902,1.075895136
42,40.14074757,1.001460473
43,39.87520578,0.968179499
44,39.05991154,0.913118335
45,37.72667603,1.024805177
46,36.80070536,1.013868291
47,36.16492693,0.967101221
48,34.67595523,1.217387584
49,34.62569296,1.114680805
50,33.2919178,1.094215388

==> raw_data/a4_path_length__times.csv <==
2,2229.6,102.0613136
3,2871.266667,65.3119822
4,3763.5,90.06965057
5,4588.533333,87.70194736
6,5640.2,70.76442057
7,6828.466667,92.31020583
8,8221.5,205.3969454
9,9481.666667,238.317408
10,10796.13333,196.2412059
11,12296.9,163.8149738
12,14056,373.7198194
13,15776.9,408.6175863
14,17448.16667,467.3679077
15,19315,519.6682961
16,21009.63333,253.586982
17,23001.83333,360.4503412
18,24901.6,166.7756122
19,26937.76667,176.8303797
20,29687.73333,459.8967924
21,31940.73333,427.6264965
22,34380.23333,496.867386
23,36869.76667,520.1159081
24,38939,220.6219891
25,41844.7,270.1905294
26,44491.56667,226.6782452
27,47348.9,231.985029
28,50661.5,262.2785251
29,53417.56667,278.7498763
30,56929.33333,289.2269496
31,60169.26667,269.4358898
32,63100.36667,334.7941741
33,66692.9,385.8285259
34,69734.4,401.2954815
35,73647,302.2640278
36,77681.13333,353.8655233
37,80997.96667,362.0499441
38,85298.6,432.815109
39,88865.6,461.2542087
40,93368.86667,462.1680113
41,97276.03333,458.905378
42,101361.4667,397.1322538
43,105557.1667,386.4717506
44,109958.3,457.4044895
45,114296.4,457.8610104
46,118546.3333,497.6159978
47,122866.7333,663.856185
48,126540.6,626.3760073
49,129873.7667,738.1375829
50,132417.4333,1091.399375

==> raw_data/a4_solver_.csv <==
100,1265.633333,20.9920337
200,2873.033333,27.90952062
300,4838.733333,44.07996739
400,7180.966667,41.80539159
500,9825.466667,59.00839086
600,12914.56667,58.56694143
700,16317.5,65.98292621
800,20020.36667,99.92917588
900,24086.96667,125.3967908
1000,28334.7,129.8632627
1100,33643.23333,215.0136627
1200,38951.36667,149.4396775
1300,44668.33333,157.7717567
1400,50956.3,209.0759756
1500,57675.26667,192.331813
1600,64080.03333,233.5990695
1700,75611.06667,3163.249667
1800,82841.4,2838.513284
1900,90513.2,2485.080402
2000,96517.93333,1602.077553
2100,105200.5,1326.546434
2200,113776.0333,1095.539468
2300,123642.1333,812.2042503
2400,132901.6,548.9594872
2500,142317.0667,547.1067977
2600,152384.7667,601.5542679
2700,163416.7,449.8258313
2800,175873.3333,565.0177524
2900,186806.7,599.3138723
3000,199656.1333,649.2816716
3100,216078.7333,3162.22866
3200,227663.8333,2695.018098
3300,239920.4,2236.042246
3400,254212.1333,1551.563163
3500,266840.0333,1199.535162
3600,281682.1,779.2167337
3700,295506.4667,964.3982684
3800,309524.4667,919.0120467
3900,324057.3667,926.3777468
4000,342666.6,2490.591127
4100,358367.3333,2148.774143
4200,374495.9,1709.07903
4300,391832.9333,1564.752869
4400,411230.5333,1227.683478
4500,427591.8667,1162.682634
4600,445575.5,1133.554661
4700,462589.3667,1168.019411
4800,486038.3667,2271.790586
4900,504363.7667,1842.424945
5000,521836.2333,1566.943147
5100,544401.6,1743.302659
5200,564876,2020.241596
5300,589316.8,1592.404624
5400,607633,1893.199605
5500,631627.3,1486.23304
5600,656265.1,1653.039292
5700,676255.0333,2700.067052
5800,699978.5333,2753.646392
5900,718217.7667,3896.336666
6000,745358.9,3060.946037
6100,764127.8333,5080.309606
6200,781431.8667,5942.541436
6300,798921.0667,6470.180838
6400,818731.6,6517.939154
6500,841794.9667,7098.54057
6600,867291.9667,6937.303867
6700,882635.8667,6315.370941
6800,913941.7333,5451.545802
6900,931789.3667,7350.954433
7000,950828.0667,7310.35346
7100,974852.6667,7373.215962
7200,999858.0333,7002.991962
7300,1011339.467,7748.406678
7400,1047048.533,7808.636681
7500,1088241.533,7006.331792
7600,1105648.333,7092.860668
7700,1121146.633,7054.405397
7800,1148060.9,8068.612273
7900,1165623.233,6657.359858
8000,1195037.633,6941.551246
8100,1221526.9,7093.828225
8200,1253395.133,7442.830849
8300,1293487.367,7104.98113
8400,1319874,6521.826882
8500,1337273.6,7250.967111
8600,1360472.867,6320.705189
8700,1386107.833,6259.89103
8800,1426703.7,6425.840345
8900,1440694.033,5949.389342
9000,1481987.467,7588.311408
9100,1526213.9,7516.496016
9200,1559037.967,8033.870274
9300,1596687.833,6776.367147
9400,1609231.033,7230.410501
9500,1638577.4,6115.193843
9600,1680103.3,7585.452143
9700,1701492.2,5910.73731
9800,1752857.29,6381.090213
9900,1771139.345,5837.677397
10000,1803561.167,4648.158021

==> raw_data/a4_sparse_cons_100_times.csv <==
1,1591.9,349.07923
2,2212.733333,400.4433949
3,2351.9,331.9819284
4,2203.8,380.8019227
5,2092.5,362.0200818
6,2461.233333,341.7674873
7,2315.066667,279.1129707
8,3226.2,340.1766728
9,2864.133333,332.6088474
10,2938.3,359.5840418
11,3430,367.7261068
12,3239.133333,299.3973784
13,2838.433333,259.6535122
14,3561.133333,409.5457779
15,3880.4,320.2830056
16,3710.1,431.3906179
17,4120.766667,493.1529284
18,3612.533333,354.2415493
19,5031.1,512.0302846
20,4656,426.2476346
21,4420.466667,457.5744817
22,4974.633333,517.9206203
23,5012.5,498.0309591
24,4977.6,502.2379813
25,4655,391.7792188
26,5115.6,431.6294723
27,5240.466667,569.18764
28,5232.333333,430.9019045
29,5333.1,529.2320599
30,5372.633333,457.8154788
31,5270.666667,493.8918732
32,5846.833333,416.3240617
33,5829.3,461.8885076
34,5673.533333,486.9048568
35,5842.933333,510.0937167
36,5512,407.0708854
37,5647.1,486.2315241
38,5887.266667,433.5520463
39,6376.233333,434.1241035
40,6151.233333,408.1760063
41,5940.733333,430.0969095
42,7001.833333,510.944953
43,6498.333333,448.1137821
44,6207.766667,414.2982647
45,6773.6,417.9799742
46,6596.266667,438.4734462
47,6658.5,474.2114707
48,6403.7,456.413694
49,5857.666667,310.8435329
50,6505.266667,405.0193665

==> raw_data/a4_sparse_cons_100_utilities.csv <==
1,97.7885597,0.31802013
2,95.07920484,0.349514165
3,92.70749029,0.576593057
4,90.61531844,0.573733986
5,88.58511604,0.752347337
6,86.59426309,0.722309179
7,84.7086194,0.715159994
8,83.22132225,0.702028778
9,81.23659688,0.693414484
10,79.29969391,0.68835792
11,77.87860235,0.68392593
12,76.01871901,0.650699023
13,74.34391172,0.692858792
14,72.29320307,0.676378632
15,70.07136207,0.778600653
16,68.51846251,0.829026124
17,66.85435014,0.991803321
18,64.84956214,1.001592066
19,63.17443301,0.992587281
20,61.37324279,1.00791599
21,59.67246544,1.025013635
22,58.34863028,1.020758332
23,57.02964008,0.995190849
24,55.94613783,1.031251147
25,54.01787001,0.99850826
26,52.74103307,0.983859553
27,51.28330218,0.900631141
28,49.58430327,0.812112053
29,48.37746985,0.914032702
30,46.84831491,0.900131498
31,44.92266667,0.939774749
32,43.7639657,1.007802066
33,42.20887297,1.030687245
34,40.92180987,1.051893331
35,39.61895136,1.120619336
36,38.54728425,1.114982007
37,37.11373196,1.081143894
38,35.46293397,1.101945893
39,33.98280571,1.136801392
40,31.89196188,1.198941276
41,30.17666734,1.164569417
42,28.46690564,1.084520423
43,26.75554419,0.99001526
44,25.2292373,1.017441867
45,23.63714889,0.905361361
46,22.27960572,1.002352549
47,21.39021765,0.98839157
48,20.09190783,1.037290427
49,18.6632285,1.072202589
50,17.63179534,1.152428606

==> raw_data/a4_sparse_cons_times.csv <==
1,18886.63333,83.05974146
2,20204.2,123.8273956
3,21433.63333,140.5569094
4,22681.5,121.877777
5,23917.8,131.5170405
6,25044.46667,88.89039788
7,26266.36667,111.2309959
8,27498.33333,115.04722
9,28475.43333,86.9787751
10,29661.43333,133.0895359
11,30816.03333,91.43197312
12,31930.1,134.9720989
13,33193.86667,181.4000135
14,34354.6,186.2875765
15,35558.7,196.7947186
16,36762.5,174.1646846
17,37749.2,217.646288
18,39000.06667,208.4905683
19,40206.13333,181.094709
20,41497.6,156.8635662
21,42671.03333,171.2098026
22,43908.96667,172.8713726
23,45175.83333,145.7478778
24,46285.2,177.0625346
25,47364.76667,171.6552793
26,48656.63333,183.3558533
27,49615,254.1221672
28,50781.76667,177.7983404
29,51871.26667,195.9905694
30,52706.46667,232.5526154
31,54165.83333,176.7999784
32,55406.96667,204.3674035
33,56534.3,253.6837707
34,57886.13333,274.8814906
35,59048.23333,289.334606
36,60311.86667,294.6660597
37,61099.9,397.2120843
38,62369.7,323.1395668
39,63536.86667,299.562757
40,64939.86667,291.3239842
41,66133.33333,274.7777339
42,67138.9,304.8724789
43,68371.83333,277.8025805
44,69621.43333,333.2050478
45,70304.36667,355.7981815
46,71345.53333,411.3604587
47,71933.16667,475.7021914
48,72838.73333,499.3787771
49,73744.7,432.8469299
50,74093.16667,439.958214

==> raw_data/a4_sparse_cons_utilities.csv <==
1,99.72583116,0.040914704
2,99.46492179,0.074973637
3,99.23511911,0.085869623
4,99.04929982,0.089304126
5,98.85334722,0.095562068
6,98.58797912,0.094356381
7,98.39941815,0.0862572
8,98.18958582,0.088145826
9,98.04192342,0.089386113
10,97.80565003,0.089366917
11,97.57563775,0.101138449
12,97.32989437,0.106852801
13,97.05489949,0.099365481
14,96.87149122,0.101495576
15,96.65309445,0.118779205
16,96.43859276,0.129874124
17,96.21265661,0.139357806
18,96.03661583,0.143089158
19,95.79962064,0.139291636
20,95.60289581,0.146246938
21,95.37305916,0.143562869
22,95.15281098,0.151503064
23,94.88990333,0.15193368
24,94.68586905,0.15493954
25,94.44971189,0.169567781
26,94.21477104,0.173151527
27,94.01872675,0.177384421
28,93.82309765,0.178880514
29,93.56442603,0.170645447
30,93.38176579,0.172020082
31,93.17939988,0.176610105
32,92.99167539,0.172123825
33,92.81251254,0.172916541
34,92.61086441,0.176615016
35,92.43650276,0.171322245
36,92.26359349,0.175424916
37,92.00997823,0.177905755
38,91.81378854,0.186446763
39,91.60856698,0.187711227
40,91.37908593,0.185465765
41,91.1407618,0.18435187
42,90.92063051,0.19176103
43,90.68610994,0.191882265
44,90.4507695,0.189877353
45,90.28446616,0.186164945
46,90.05701021,0.187769607
47,89.86810089,0.194793011
48,89.65755224,0.186516418
49,89.46316695,0.184373305
50,89.23798628,0.192675723

==> raw_data/a4_utilities.csv <==
100,80.99537879311336,0.6007402826485905
200,89.72778757159783,0.3520226924845082
300,92.90872535184454,0.32364916149701484
400,95.05966480829815,0.2209870979258986
500,95.88193496932136,0.16064213519497225
600,96.31464448157652,0.14142135917152124
700,96.79143924822193,0.12234556550653872
800,97.5188133327947,0.09353911187708634
900,97.41057226824526,0.07917233007649903
1000,97.88881059423824,0.07951314888896072
1100,97.9238094981317,0.08575709674390321
1200,98.1144595261303,0.08645225954906792
1300,98.4627841028561,0.0738120603275121
1400,98.50393695389383,0.07057080427976617
1500,98.45050840239314,0.0681489136368837
1600,98.6345408965664,0.07121363721293476
1700,98.70114380630768,0.0610868687155548
1800,98.83076035066844,0.058933501862143634
1900,98.78871112187589,0.04447604830589805
2000,98.94104654519336,0.054034900489368744
2100,98.92373633026018,0.05194821217419409
2200,98.9915309780894,0.0499045844217156
2300,99.01657870535395,0.037602678599612784
2400,99.09401458559608,0.03810411657805793
2500,99.03906008642733,0.04153087956850771
2600,99.11169089814224,0.04461813018415962
2700,99.11297010939826,0.04274498384226848
2800,99.24817050016969,0.03449940509760267
2900,99.28118675325499,0.03934184691174693
3000,99.26817381515912,0.036875442384002186
3100,99.29192352226174,0.037716929774374595
3200,99.2894705332259,0.030323777246054326
3300,99.34879038026783,0.028031625777134757
3400,99.36136961739244,0.019093782436732095
3500,99.37022158378791,0.0264563911926102
3600,99.37288920995682,0.03191738468561005
3700,99.38139003243414,0.026076250243597623
3800,99.4316619591532,0.024533829098439822
3900,99.43835553800308,0.02080745976208024
4000,99.4220255273514,0.028586212429234644
4100,99.4589811352178,0.027364694951667354
4200,99.49344082308211,0.024273878424952322
4300,99.4514379213683,0.026364055982739647
4400,99.47165947412603,0.023491936134708992
4500,99.49343026961732,0.025587109408813796
4600,99.50373980804997,0.018229763462330958
4700,99.54321710077232,0.015854547252151432
4800,99.53667501348187,0.02247980728724877
4900,99.53748603452256,0.026541984439957315
5000,99.53562549535627,0.02214742781871128
5100,99.55736076894287,0.021242705918851766
5200,99.59071227721897,0.016723280068086228
5300,99.5929638380566,0.018305888429431177
5400,99.61191214901615,0.021752576501088843
5500,99.6002876825631,0.016984764149361203
5600,99.5945056016844,0.01578982188373831
5700,99.59916798587126,0.01634961524959312
5800,99.60339825287434,0.018052199195788703
5900,99.63793798911676,0.01397002368223613
6000,99.64556740070984,0.016637534165352838
6100,99.62365932955056,0.015329824907264752
6200,99.64276045892126,0.011884173714488919
6300,99.63423279938033,0.01337096581913219
6400,99.62157033256564,0.02568072260890113
6500,99.62141909086732,0.01641975814461722
6600,99.68817391691714,0.014592173327719988
6700,99.67742774697705,0.01201916833330761
6800,99.67976412751246,0.013483054744554166
6900,99.67399403537011,0.013059403931235595
7000,99.66524763767252,0.012198629320709106
7100,99.69326968183472,0.013844094734136198
7200,99.68700514548135,0.013888518875548218
7300,99.69811579735558,0.013082722260969841
7400,99.69647978415806,0.01381630420032635
7500,99.70822054466112,0.011544438434816751
7600,99.68689472363076,0.01609068385351116
7700,99.70796862682388,0.01435625284653413
7800,99.71402457957825,0.013187285531588504
7900,99.71842609264132,0.013441377856084291
8000,99.67858061348602,0.012353618063147569
8100,99.73211319771023,0.012567517794273267
8200,99.72290636554209,0.013673667577852875
8300,99.73335653111623,0.011908048484575145
8400,99.7478940609173,0.012519648944567769
8500,99.74274386409728,0.010932892060715143
8600,99.7417626743743,0.012392515051015301
8700,99.74884743528351,0.015014549275611253
8800,99.7580305112845,0.011435407281459201
8900,99.74959623428656,0.015072946355484479
9000,99.73461147338885,0.011686711597714342
9100,99.7594442889844,0.010403336275295211
9200,99.74882829610156,0.012240905477086152
9300,99.76453301219175,0.015614066442260982
9400,99.74819427829807,0.012619692339454158
9500,99.76565609714353,0.011362297475275023
9600,99.76694443804381,0.010761607503930494
9700,99.76246854300685,0.009634624647951966
9800,99.74341846543355,0.010529387632861485
9900,99.79333613275367,0.008895572456432604
10000,99.79033311804295,0.008435411285397687


==> raw_data/a5_1b_times.csv <==
1,26.633333333333333,2.1668788578677693
2,100.53333333333333,10.42132355674314
3,461.1,56.05422969470428
4,2000.1666666666667,269.939261296448
5,8047.1,1031.8385826158628
6,32298.1,3928.137096815653
7,130971.13333333333,17248.48582737969
8,508729.8,64653.96794164006
9,2126255.1,303054.0623821097
10,8563968.0,1058979.7370890216
11,33020228.266666666,3693825.5441048797


==> raw_data/a5_path_length__times.csv <==
2,899.0666666666667,3.847654408135487
3,72110.73333333334,321.578241434312
4,1570479.1666666667,4969.6370024201715
5,17429258.6,154815.23191078965


==> raw_data/a7_bf_.csv <==
100,6425662.161,2159984.084
200,6025755.516,1351337.866
300,3628120.29,898529.3001
400,3189820,422474.7224
500,10673881.84,5685813.79
600,4655626.129,620599.6906
700,7884059.613,2070138.942
800,7006169.677,2166320.692
900,5006559.29,16966.04887
1000,6555537.516,744488.0833
1100,7210603.29,813283.8457
1200,7802949.194,878892.6324
1300,9839888.355,1309366.264
1400,9232349.355,1060079.629
1500,11431212.9,1525226.802
1600,10593339.97,1219209.882
1700,11081764.71,1232074.833
1800,10917068.58,977198.6481
1900,21513047.58,7024045.236
2000,10988890.39,27786.30607
2100,18117826.59,5484022.978
2200,15610965.39,1966820.692
2300,22564735.52,3052698.645
2400,14423319.87,1243765.23
2500,13788991.65,32310.44618
2600,17133756.94,1903682.046
2700,14888100.84,37532.80795
2800,17111622.35,1515571.145
2900,19180185.35,2137416.907
3000,18470994.65,1652746.287
3100,18972870.23,1670287.661
3200,19646218.9,1732921.216
3300,18607027.55,60451.31209
3400,20972670.42,1853629.854
3500,23582463.74,2668906.453
3600,20202040.9,41187.62514
3700,20892284.39,42558.30417
3800,21517059.55,48057.78313
3900,22148288.19,62371.98527
4000,24958515.19,2163530.559
4100,23406337.77,62670.69185
4200,33263629.61,4406231.96
4300,29574025.73,3431391.857
4400,25435908.97,80502.00595
4500,25765418.58,55208.2286
4600,26491076.94,63782.77288
4700,32604338.03,3702423.695
4800,30488390.06,2683133.737
4900,31288246.71,2687570.249
5000,31818980.16,2840515.552
5100,32659723.32,2810228.684
5200,36345708.47,3995532.06
5300,31095180.58,82468.62516
5400,38136340.58,4256458.963
5500,32817311.55,78595.8185
5600,40135597.03,4415884.441
5700,44231632.87,5488778.253
5800,35211503.47,84192.94519
5900,39567736.1,3421567.35
6000,36587394.68,107092.9072
6100,37622176.7,124678.3485
6200,38328739.4,119207.6223
6300,42908256.1,3674437.357
6400,39863138.77,125388.6786
6500,40871269.47,108446.7481
6600,45421147.27,4110488.913
6700,46758260.63,4303935.941
6800,43185932.77,112046.4844
6900,43894315.8,124533.3309
7000,45111711.2,145625.8718
7100,45597558.27,137297.6583
7200,51430874.13,4748431.124
7300,47397534.43,143177.3659
7400,53119767.1,4629588.33
7500,49199210.67,153655.3602
7600,54997480.6,5003418.265
7700,56018861.2,4928480.152
7800,51890143.53,149047.3969
7900,52636281.83,185070.6569
8000,53577606.5,163556.2879
8100,54391980.83,147713.3379
8200,55066786.4,133717.0774
8300,56258016.03,173809.7589
8400,57082810.48,167800.9092
8500,57963900.24,161437.375
8600,58839896.5,178063.9354
8700,59580000.1,151819.1754
8800,59964376.13,144789.1711
8900,61677265.28,178316.1487
9000,62093330.63,192706.1281
9100,63202401.1,188129.9506
9200,64208397.53,218535.5622
9300,64850157.03,167210.3452
9400,65704527.73,198151.9747
9500,66330101.45,196692.6114
9600,67430490.79,192837.1706
9700,68466095.97,226821.2703
9800,69222396.77,180634.7928
9900,70464572.63,172369.0608
10000,70926624.67,164341.4617

==> raw_data/a7_bf_utilities.csv <==
100,81.03298359,0.599629244
200,89.72778757,0.352022692
300,92.90872535,0.323649161
400,95.05966481,0.220987098
500,95.88612843,0.161043723
600,96.31549703,0.141447962
700,96.79143925,0.122345566
800,97.51881333,0.093539112
900,97.41057227,0.07917233
1000,97.88881059,0.079513149
1100,97.9238095,0.085757097
1200,98.11445953,0.08645226
1300,98.4627841,0.07381206
1400,98.50393695,0.070570804
1500,98.45068042,0.068043313
1600,98.6345409,0.071213637
1700,98.70114381,0.061086869
1800,98.83076035,0.058933502
1900,98.78871112,0.044476048
2000,98.94104655,0.0540349
2100,98.92373633,0.051948212
2200,98.99153098,0.049904584
2300,99.01657871,0.037602679
2400,99.09401459,0.038104117
2500,99.03906009,0.04153088
2600,99.1116909,0.04461813
2700,99.11297011,0.042744984
2800,99.2481705,0.034499405
2900,99.28118675,0.039341847
3000,99.26897756,0.036816808
3100,99.29192352,0.03771693
3200,99.29003861,0.030312307
3300,99.34879038,0.028031626
3400,99.36214343,0.019104379
3500,99.37022158,0.026456391
3600,99.37288921,0.031917385
3700,99.38139003,0.02607625
3800,99.43166196,0.024533829
3900,99.43835554,0.02080746
4000,99.42202553,0.028586212
4100,99.45898114,0.027364695
4200,99.49344082,0.024273878
4300,99.45143792,0.026364056
4400,99.47165947,0.023491936
4500,99.49343027,0.025587109
4600,99.50373981,0.018229763
4700,99.5432171,0.015854547
4800,99.53667501,0.022479807
4900,99.53748603,0.026541984
5000,99.5356255,0.022147428
5100,99.55736077,0.021242706
5200,99.59071228,0.01672328
5300,99.59296384,0.018305888
5400,99.61191215,0.021752577
5500,99.60110461,0.016762621
5600,99.5945056,0.015789822
5700,99.59916799,0.016349615
5800,99.6025245,0.018663901
5900,99.63793799,0.013970024
6000,99.6455674,0.016637534
6100,99.62365933,0.015329825
6200,99.64276046,0.011884174
6300,99.6342328,0.013370966
6400,99.62157033,0.025680723
6500,99.62141909,0.016419758
6600,99.68817392,0.014592173
6700,99.67742775,0.012019168
6800,99.67976413,0.013483055
6900,99.67399404,0.013059404
7000,99.66524764,0.012198629
7100,99.69326968,0.013844095
7200,99.68700515,0.013888519
7300,99.6981158,0.013082722
7400,99.69647978,0.013816304
7500,99.70822054,0.011544438
7600,99.68689472,0.016090684
7700,99.70796863,0.014356253
7800,99.71402458,0.013187286
7900,99.71842609,0.013441378
8000,99.67858061,0.012353618
8100,99.73275927,0.012991416
8200,99.72290637,0.013673668
8300,99.73335653,0.011908048
8400,99.7502053,0.012736329
8500,99.74437018,0.011190712
8600,99.74176267,0.012392515
8700,99.74665283,0.015374622
8800,99.75803051,0.011435407
8900,99.75148064,0.015479574
9000,99.73461147,0.011686712
9100,99.75944429,0.010403336
9200,99.7488283,0.012240905
9300,99.76453301,0.015614066
9400,99.74819428,0.012619692
9500,99.7668971,0.011690734
9600,99.77049533,0.010515468
9700,99.76619516,0.009196562
9800,99.74341847,0.010529388
9900,99.79333613,0.008895572
10000,99.79033312,0.008435411

==> raw_data/a7_sparse_cons_100_times.csv <==
1,3.6666666666666665,0.5171391980807207
3,193.33333333333334,89.909128240664
2,24.533333333333335,6.735688674197228
4,784.3,362.9821886957332
5,4092.633333333333,1537.090126272212
6,17893.2,6370.349892120994
7,104239.53333333334,35660.69351536911
8,425098.0333333333,145872.83535557496
9,2416881.0,777980.710281564
10,12551906.166666666,3680233.7579496657

